A Mini-Batch Quasi-Newton Proximal Method for Constrained Total-Variation Nonlinear Image Reconstruction

Over the years, computational imaging with accurate nonlinear physical models has garnered considerable interest due to its ability to achieve high-quality reconstructions. However, using such nonlinear models for reconstruction is computationally demanding. A popular choice for solving the corresponding inverse problems is the accelerated stochastic proximal method (ASPM), with the caveat that each iteration is still expensive. To overcome this issue, we propose a mini-batch quasi-Newton proximal method (BQNPM) tailored to image reconstruction problems with constrained total variation regularization. Compared to ASPM, BQNPM requires fewer iterations to converge. Moreover, we propose an efficient approach to compute a weighted proximal mapping at a cost similar to that of the proximal mapping in ASPM. We also analyze the convergence of BQNPM in the nonconvex setting. We assess the performance of BQNPM on three-dimensional inverse-scattering problems with linear and nonlinear physical models. Our results on simulated and real data demonstrate the effectiveness and efficiency of BQNPM, while also validating our theoretical analysis.

==> figs/figures/LinSimLinReco/BornSimBornReco_sub_4_QN.csv <==
QN_cost,QN_time,QN_snr
0.0336076376861231,2.565539,51.6162726502513
0.0257750009743107,4.453905,52.2002298458376
0.0211199160128189,6.389337,52.6832347508014
0.0181025095936348,8.295164,53.0983396737036
0.0202484004650568,10.412913,52.8042280457952
0.017454849710481,12.785615,53.2047136832168
0.0145849417512009,15.518256,53.7471166816288
0.0102863890831961,18.353386,55.2284111313259
0.00945687843500202,21.199279,55.5874273170535
0.00843094211688279,24.050339,56.2461341829781
0.00783536408018289,26.904822,56.7518627912258
0.00738652668017735,29.781417,57.2507913991492
0.00725901252463798,32.684646,57.3334829334232
0.0070443917501457,35.597579,57.7433505747684
0.00678759901491507,38.550275,58.1243713688261
0.00662907974817976,41.568875,58.4491002398423
0.00654130637142786,44.666514,58.6271125594702
0.00644198072595794,47.814711,58.9120291638709
0.00637667655410155,50.942416,59.1124784799133
0.00634064232402437,54.096,59.2594335534898
0.00631804987342535,57.26542,59.3292147038971
0.00628280324300764,60.458335,59.4529924398511
0.00624010232711372,63.652883,59.6494158374463
0.00621836401621062,66.862924,59.7736117507472
0.00620751636464825,70.124603,59.8296946252564
0.00619598072247604,73.354784,59.9212080560904
0.00618708450386984,76.610752,60.0135340326006
0.0061779103000212,79.871046,60.0584237575386
0.00616835177440781,83.132923,60.1341277138051
0.00616080788070115,86.435248,60.2315779464573
0.00615605461074929,89.716285,60.2771692753859
0.00615242951400108,93.009429,60.3198503692312
0.00614895883441964,96.344137,60.3893301693991
0.0061453485187602,99.658046,60.4296643051776
0.00614156240788093,102.968372,60.4831421764925
0.00613826105362937,106.303945,60.5630165774413
0.0061360763508058,109.681681,60.6055420919335
0.00613441105897574,113.021899,60.6403437917906
0.00613262789669308,116.3795,60.7066105672963
0.00613065855624823,119.716031,60.7467807489596
0.00612816043005304,123.063243,60.7797547939403
0.00612536658427603,126.392379,60.8484903215041
0.00612340306359745,129.722143,60.8990709358751
0.00612219199655223,132.512197,60.9244512795615
0.00612013478624759,135.865059,60.9710186837957
0.00611838411375009,139.219301,61.0149215796439
0.00611684416782838,141.687688,61.0424531110158
0.00611425818362072,145.039812,61.0985945685271
0.0061117836344605,148.416344,61.1714054905787
0.00611073653922125,151.029366,61.2008793054431
0.00610908424622195,154.401528,61.2455706323053
0.00610745593374004,157.772556,61.3000819281773
0.00610625402296339,160.485215,61.3255457369751
0.00610451648008925,163.859078,61.3614820007899
0.00610264906962699,167.249689,61.4106488820193
0.00610179427010519,169.795748,61.4356513709059
0.00610066659349296,173.186787,61.4652304450362
0.00609916973564725,176.627874,61.5163985511989
0.00609829836170375,179.281997,61.5455143640886
0.00609713066661757,182.684185,61.5795846357815
0.00609594300828201,186.097173,61.6291851969952
0.00609531972483499,189.514865,61.6482552174036
0.00609468698839711,192.911082,61.6648332316955
0.00609396099321764,196.311124,61.6937783385227
0.00609330939177575,199.709953,61.7084290088398
0.0060925430749735,203.10916,61.7246336792023
0.00609166743975324,206.514587,61.7524845106829
0.00609135921727432,208.747052,61.7660339733216
0.0060910027852987,211.150404,61.7758621787196
0.00609054358483499,213.925909,61.7887653460049
0.00609021456971348,216.523166,61.7977732658351
0.0060896879046456,219.392823,61.8051447136645
0.00608937578311231,221.891994,61.8181677552851
0.00608920137189346,224.417678,61.8255924229684
0.00608933167115119,226.050775,61.8296763109215
0.00608879310414557,229.078209,61.833481100548
0.00608905070306692,230.820503,61.8374960660258
0.00608821978557707,234.238217,61.8383081795066
0.00608799484303347,236.494393,61.8406964182566
0.00608785207728116,239.212322,61.8420123480335
0.00608791931217081,240.808862,61.8416408299566
0.00608760369697776,243.415202,61.8402181958726
0.0060878482923514,245.129998,61.8382142029157
0.00608789570584001,246.719332,61.8368415925988
0.00608713807054438,250.133326,61.8344575282591
0.00608733723305471,251.808901,61.8291890212593
0.00608744748966551,253.401085,61.8271110358999
0.00608780801195441,254.87725,61.8231334411738
0.00608687538401227,258.065403,61.8199002685275
0.00608693212609946,259.538007,61.8168737733096
0.00608699159055459,261.101541,61.8117767052414
0.00608647051259485,264.470338,61.8022059328149
0.00608660538344134,265.938202,61.7959029259791
0.00608677067911695,267.549591,61.7903871296611
0.00608714125756993,269.175722,61.7855968933522
0.00608770688554131,270.663701,61.7798899749018
0.00608630832774529,273.390731,61.7766546335806
0.00608662888314167,274.96425,61.764945034267
0.00608711725571239,276.42598,61.7569668928339
0.00608731840946432,277.892478,61.7524117563036
0.00608767813930348,279.526263,61.7441036331838
0.00608806464051208,281.025251,61.7393632712879
0.00608628080889905,284.461429,61.7400254806974
0.00608640984846303,285.833554,61.7307193941391
0.00608663201589276,287.277471,61.7225598889641
0.00608675709933832,288.643671,61.7201034633344
0.00608713386193292,290.504571,61.7101813937554
0.00608747210480893,292.013309,61.7077886240317
0.0060877481357298,293.647284,61.7023708096134
0.00608918270389977,295.133423,61.6912167057397
0.0060863737257368,298.569248,61.6917935158798
0.00608639226127956,299.933976,61.6912662920112
0.00608678713509426,301.31392,61.6881754592171
0.0060859281713827,303.960084,61.6862517652085
0.00608504581920805,307.382545,61.6844488837686
0.00608499960835455,309.090028,61.681234618605
0.00608477194526801,311.946784,61.67725552951
0.00608529361292023,313.296226,61.6743540402211
0.00608485391007453,316.730295,61.6715310102532
0.00608503719006833,318.178131,61.6695771350713
0.00608577519880893,319.63589,61.6638663741847
0.0060863913693802,321.236346,61.6593418779611
0.00608782214057555,322.866295,61.6533410464321
0.00608837296685698,324.256529,61.6528927923471
0.00608828725117123,325.772907,61.654931826044
0.00608904632154374,327.161903,61.6553460271069
0.00608492048443058,330.593834,61.659985302212
0.00608498736766704,331.927364,61.6608483948368
0.00608467161328843,334.009867,61.6604772903415
0.00608476453935197,335.239419,61.6606672634355
0.00608462791042998,338.073914,61.6625205675457
0.00608451687916847,339.823551,61.6622968276392
0.00608468230925605,341.092468,61.6628933323785
0.006084371510668,344.531398,61.6638346158507
0.00608441009361731,346.977226,61.6667546617432
0.00608486521714477,348.34878,61.6691282984569
0.00608518100490877,349.722908,61.670959434417
0.00608587744091167,351.103616,61.6735603503848
0.00608497027158772,354.527654,61.6760432588167
0.00608507269333368,355.911793,61.6768938610098
0.00608519378362969,357.283953,61.677378563872
0.00608532494366507,358.603594,61.6772958271265
0.00608484150340908,360.844774,61.6778174639274
0.00608503387002224,362.187264,61.6797741118016
0.0060845780980061,364.814767,61.6802549794891
0.00608441977607773,367.853925,61.6822916841639
0.0060850314720029,369.251968,61.6852630249141
0.00608522250863358,370.638202,61.6856325720857
0.00608704448895972,372.06807,61.6874206810349
0.00608740262758688,373.46176,61.6870101665282
0.00608441781759673,376.89445,61.6855365072237
0.00608453684739622,378.235502,61.686083104986
0.00608421408243606,380.539987,61.6859521652265
0.00608425553924581,381.785986,61.6860354008261
0.00608422182442135,383.226048,61.6859979365454
0.00608431501159688,384.460557,61.6860729565754
0.0060842279117035,386.090981,61.6860581403554
0.00608441616222467,387.370458,61.6860560954617
0.00608422147585956,389.72469,61.6861255113543
0.00608426272950996,390.956869,61.6860088791809
0.0060845406829725,392.322801,61.6860997867853
0.00608465946161547,393.68398,61.6858759403757
0.00608422532846453,396.302558,61.685812749305
0.00608435622371603,397.650808,61.6856231065299
0.00608440666758921,398.963045,61.6855370774991
0.00608428935334423,400.235304,61.6856361693528
0.00608426448116495,401.496393,61.6856736386397
0.00608422932820483,402.766156,61.6857262064845
0.00608424883659053,403.997581,61.6857180632438
0.00608430148017579,405.283074,61.6856894128606
0.00608432181102026,407.372593,61.6857543556932
0.00608451130200377,408.766002,61.6857671907966
0.00608437643880903,410.182822,61.6855464613469
0.00608428755105454,411.645895,61.6853173862764
0.00608430557441482,412.884083,61.6852821404638
0.00608436718704244,414.153993,61.6851480699395
0.00608423433578912,415.713761,61.6850400165904
0.00608426546077106,416.984797,61.6855591404273
0.00608429102680971,418.220924,61.6855247530457
0.00608432501652545,419.490064,61.6856677844541
0.0060842109735855,421.040171,61.6858693317756
0.00608426215996947,422.464958,61.6849548527457
0.00608421373200727,424.245392,61.6843289106767
0.00608424364324417,425.477402,61.6842208774476
0.00608431001714483,426.702668,61.6839718475114
0.00608441761200312,428.110624,61.6831683559161
0.00608424889373125,430.141525,61.6862140835052
0.0060842704367774,431.470087,61.6864337418079
0.00608432551529623,432.84992,61.6869763770649
0.00608436671177754,434.252292,61.6873989036017
0.00608454768223956,435.692379,61.686668320954
0.00608419855309619,437.694801,61.6863283951836
0.00608418718786536,439.177741,61.6860097381222
0.00608420758643345,440.419377,61.6859380087467
0.00608423736582662,441.653431,61.6858895105657
0.00608419041167427,443.479096,61.6856573902327
0.00608416971964792,445.349326,61.6860743357594
0.00608420099767326,446.579865,61.686156892968
0.00608430394946728,447.843625,61.6863053190336
0.00608432554448821,449.076241,61.6861897259299


==> figs/figures/LinSimLinReco/BornSimBornReco_sub_4_QN_all.csv <==
QN_cost_all,QN_time_all,QN_snr_all
0.0341845068605703,8.502487,52.0048367699815
0.0193102652424186,14.903242,53.0179065091044
0.0123752883023612,21.316126,54.7406860599501
0.00952435043855157,27.730467,55.6913619909571
0.00793922728229792,34.138761,56.6886087849655
0.00697585742792349,40.603958,58.382906553983
0.00655586697198717,47.060378,58.6493424268623
0.00642969493348194,53.507875,58.8117637130204
0.00631683374982679,59.998027,59.2086680468942
0.00625558691113595,66.467597,59.543510252953
0.00620045606524941,72.928804,59.9045689678515
0.00617974180992205,79.403381,60.102766007577
0.00616056182102869,85.885552,60.509883254457
0.00615095607070498,92.353525,60.6265911524841
0.00612905351956058,98.810914,60.7966513647433
0.00612318942388075,105.296668,60.8710633687426
0.00611982345033086,111.772104,61.046470449217
0.00611723225765502,118.254797,61.1584751574499
0.00611208753594782,124.739988,61.2896047857594
0.00610867998020943,131.247991,61.3461144295461
0.00610722783179046,137.733295,61.4499709924145
0.00611288722444809,144.249877,61.5729971785511
0.00611162994808518,150.727472,61.6512980647623
0.00610666820628771,157.255429,61.674781716699
0.00610022668092163,163.743543,61.7662573901198
0.0060984792112706,170.247706,61.8202884765733
0.00609721667272797,176.775611,61.8403498763684
0.0060956838518621,183.328681,61.8622613042853
0.00609285940504636,189.867273,61.8634623604374
0.00609082779914001,196.403838,61.8619318503998
0.00608921444033041,202.971603,61.8569868450394
0.00608848179158727,209.550917,61.8481767650127
0.0060878428474296,216.108491,61.8431745613137
0.00608833831429837,222.65349,61.8303739468295
0.00608666973766903,229.195469,61.8089908541579
0.00608764493708829,235.734926,61.7651031206767
0.00608732110703619,241.592973,61.772921162694
0.00608617334249423,248.138081,61.7772765246554
0.0060858400846519,254.109772,61.769884311042
0.00608707575099466,259.295635,61.7607993270505
0.00608603131143843,265.841578,61.7521689577172
0.00608599008489084,272.384943,61.744546162222
0.00608713649493768,278.957976,61.7221915398055
0.00608586816108982,285.503158,61.7213646991639
0.00608502384604344,292.160251,61.7205168928629
0.00608501105734917,297.794724,61.7205358415308
0.00608487958613818,303.291046,61.7196699618127
0.00608506011538071,309.303182,61.7170964540088
0.00608677485977671,314.299631,61.7141988907489
0.00608542326872077,320.982311,61.7149105259615
0.00608478525726369,327.320372,61.7131490051189
0.00608488263780451,332.895352,61.7136890049427
0.00608482215600294,338.470683,61.7134878998126
0.00608471313986823,345.055382,61.7123441761704
0.00608463164597126,350.732831,61.7089416796866
0.00608511637685001,357.413186,61.690640212029
0.00608727230340258,362.704695,61.7056092538674
0.0060851881252566,369.379496,61.7031812744549
0.00608513674090857,375.907438,61.6976754822408
0.00608589055008034,381.081287,61.7066592554597
0.00608770310804069,386.158806,61.705372433342
0.00608501163131218,392.575784,61.7029093157478
0.00608483958949807,397.845499,61.7033712534632
0.00608466259380643,403.161725,61.7042133760166
0.0060850151068509,409.070115,61.7055970271019
0.006084842363224,414.613912,61.7008358536515
0.00608877748015764,419.751343,61.6840541786764
0.00608621966422698,426.465035,61.6952226548131
0.00608610997207679,431.765295,61.6832459550428
0.0060869086834998,436.957223,61.6782715907112
0.00608824761644998,442.587021,61.6777881954469
0.00608493874452904,448.729695,61.6777459568784
0.00608485091521879,454.040823,61.6777259910136
0.0060845581908314,459.942318,61.677642706607
0.00608456069607382,466.172739,61.6776262995964
0.00608446125332139,471.547344,61.6775926760929
0.00608457424589857,477.189805,61.6774862415314
0.00608448918044918,483.856383,61.6777537072565
0.00608479248862139,490.536316,61.6772703970051
0.00608601267653026,495.766275,61.6763813976581
0.00608651832352464,501.249396,61.6787155080758
0.00608521128940395,507.931718,61.6785066700192
0.00608470739328254,513.968796,61.6780199312637
0.00608811875801,519.197041,61.6788905532897
0.00608519753109426,525.679583,61.6776155468265
0.00608533642424012,532.387029,61.678281722143
0.00608675296925449,537.431015,61.6787532385954
0.00608528151587189,544.129134,61.6770031333571
0.00608631848953689,550.830387,61.6787428544742
0.0060853767206058,557.536313,61.6787386997719
0.00608440343579294,564.232844,61.6786482295477
0.00608468397479393,570.81041,61.6786083724576
0.00608436567309155,575.738162,61.6786337618475
0.0060843099881886,581.302453,61.6786236558199
0.00608434377348683,586.610952,61.6786178783443
0.00608486906128474,593.338621,61.6783880973582
0.00608465045260288,600.018079,61.6782734079483
0.00608445710749692,605.60078,61.6783177457217
0.00608495805373848,612.291675,61.6779955461382
0.00608434215042513,618.889891,61.6781740808139
0.00608450634480747,624.872095,61.6783513986028
0.00608462766586673,631.56242,61.6776131194394
0.00608434420288994,638.104331,61.6777886487896
0.00608437361694818,644.793461,61.677921173488
0.00608455283260805,651.493053,61.6774048124082
0.00608430459334867,657.681943,61.6776093721082
0.00608455225996923,664.364439,61.6777362126118
0.0060846799769174,671.062715,61.6772910419532
0.0060844550404898,677.096464,61.6774464485174
0.00608482477410937,683.775204,61.6774656275707
0.00608460907705458,690.449446,61.677286196451
0.00608520089538794,695.919652,61.6772923922903
0.00608478048581594,702.593587,61.677204760032
0.00608434334933894,708.272786,61.6772423622122
0.006084767022434,714.3886,61.6772414434425
0.00608443215538208,720.919421,61.6771503886712
0.00608461817632341,727.674865,61.6769257979056
0.00608433336133582,734.478824,61.6773330753728
0.0060843596531469,741.216834,61.6770345122622
0.00608550103189921,747.991129,61.6761330041754
0.00608511650410244,754.748899,61.6778135857477
0.00608493402244799,760.816274,61.6773394487248
0.00608491557806624,767.59468,61.6763936973665
0.00608523353154931,774.367039,61.6779264448616
0.00608497340531544,780.854294,61.6768660222193
0.00608587805115782,787.600381,61.6755045935505
0.00608498822093887,794.37155,61.6779209555486
0.0060871672629878,799.623321,61.6777527849853
0.0060847705911407,806.403836,61.6776539460817
0.00608458111459167,811.821318,61.6776848161351
0.00608438561041044,817.450813,61.6777565408731
0.00608443001229943,823.377231,61.6778807372546
0.00608464489514537,829.189339,61.6771835564751
0.00608451202707604,835.746311,61.6781821091751
0.00608456953570245,841.323338,61.6777680396671
0.00608500484371781,848.077726,61.6759031359364
0.00608513582567078,854.865786,61.6780147370606
0.00608504433248767,861.629078,61.67550843748
0.00608614905280445,866.869849,61.6745741263714
0.00608506612805645,872.275246,61.677362951065
0.00608698785317719,878.391244,61.6749237831006
0.00608504705417493,885.156394,61.6761927728414
0.00608651851711406,890.096468,61.6762622234324
0.00608459674450789,896.492238,61.6759590289029
0.00608463191320979,902.309196,61.6761490488824
0.00608454799705786,908.413138,61.6766156687075
0.00608487484087925,914.501936,61.6764214479917
0.00608436727233545,921.008131,61.676419948155
0.00608426537784625,926.452023,61.6763870441417
0.00608426273147553,931.642702,61.6764401409823
0.00608441545957393,938.19484,61.6759270682754
0.00608444956705446,944.770525,61.6755640403901
0.00608483251400431,951.521847,61.6746754763787
0.00608497776772721,958.242198,61.6770440383609
0.00608507136710542,965.016218,61.6748007223407
0.00608564534859214,970.158113,61.6742708631742
0.00608436590100936,976.937908,61.6761838028122
0.00608462658518004,983.719971,61.6760179045258
0.00608427237264919,989.347476,61.6762291533085
0.00608537541031826,994.342679,61.6760508839834
0.00608455670508508,1000.554686,61.6761796382934
0.00608466966806859,1007.293377,61.675889011445
0.00608493692450338,1014.018981,61.675375665367
0.00608513928759172,1020.80605,61.6746729139356
0.00608589976551298,1026.480919,61.6760203751237
0.00608524190394839,1032.298257,61.6751500737894
0.00608604931234551,1037.520674,61.6747129909998
0.00608451533642123,1044.258647,61.6756035148281
0.00608519773585518,1051.065828,61.6755073051859
0.00608443722454592,1056.908412,61.675581115228
0.00608539210851091,1062.024882,61.6755657720873
0.00608483084144958,1068.721658,61.6754946817695
0.00608487867189373,1074.671865,61.6755442456175
0.00608694766164991,1080.723165,61.6756759377327
0.00608634330717651,1086.384458,61.6754351655339
0.00608891110448489,1091.990947,61.6749194166394
0.00608605522333541,1097.59831,61.6759545946829
0.00608762981734342,1102.903399,61.6763464191354
0.00608965920261247,1108.175204,61.6767902818116
0.00608596910813017,1113.965946,61.6752346149641
0.00609120903739118,1119.35613,61.6773046983459
0.00609093860129461,1124.558015,61.6773076370647
0.00608835048441219,1130.744805,61.6770289344648
0.00609383493056564,1135.904543,61.6770925075954
0.00608478200092834,1142.195952,61.6770748622546
0.00608507417418799,1148.965734,61.6770682583668
0.006084310164845,1155.032856,61.6770868628658
0.00608461229679674,1160.144255,61.677106615349
0.00608453206383464,1165.762767,61.6771261240966
0.00608460270154201,1170.849072,61.6771144571158
0.006084461332945,1176.951743,61.6771926060265
0.0060849140491296,1182.767144,61.6773512261176
0.00608464748840258,1188.359956,61.6768547756266
0.0060847207190101,1195.092734,61.6770185418791
0.00608472388355106,1200.914358,61.6771465160205
0.00608450486341384,1206.299752,61.6769341030193
0.00608495194291266,1212.771002,61.6775555659022
0.006084790064872,1219.560653,61.6765442208879
0.00608563864118066,1224.759521,61.6764871077853
0.00608465479825489,1230.223333,61.6764803993074


==> figs/figures/LinSimLinReco/BornSimBornReco_sub_4_QN_wang.csv <==
QN_cost_wang,QN_time_wang,QN_snr_wang
0.0335856017548272,8.222788,51.6167705213076
0.0228555497080886,10.726098,52.5766005912351
0.0120528705430564,13.361141,54.6623680009646
0.0102527934108984,15.993549,55.5869207550024
0.00839690673231111,18.60887,57.1508771025307
0.00774151737076628,24.747239,57.301934707004
0.00707862493861524,27.359685,57.611307282272
0.00688522728462394,29.976551,57.8191429823321
0.00677704619724855,32.590748,58.0511612807575
0.00667936168243308,35.217728,58.2935115511179
0.00660459488735568,41.320039,58.3640661948041
0.00653338623884891,43.938672,58.5258769445454
0.00648363758237656,46.559007,58.6366731478517
0.00643197468894193,49.171884,58.882705281332
0.006388597991761,51.790463,59.0525741781323
0.00635252012262519,57.910649,59.0948738844796
0.00631596496495108,60.527011,59.1957970245248
0.00629767056780857,63.150874,59.2411277647117
0.00628356949341317,65.771958,59.3484585560317
0.00627081209207499,68.390808,59.401508048519
0.00625479900746948,74.486677,59.4357809893944
0.0062481478085327,77.104505,59.4825401822911
0.00624288482900432,79.730495,59.5076273226364
0.00623851334624611,82.337824,59.5738616525706
0.00623131884904889,84.959781,59.6142184629871
0.00621562354116406,91.065999,59.6430902379171
0.00621229031165001,93.686509,59.6692802807936
0.00621095242152226,95.489561,59.6885854836881
0.00621019462004428,98.121388,59.7074607563357
0.00620962674443511,100.272628,59.7199668301581
0.00619799174154142,106.381881,59.7455478719043
0.00619621939941293,108.218797,59.7608375123685
0.00619544340796036,110.597799,59.7831486946009
0.00619500488460077,112.423926,59.7892429243937
0.00619578714684428,115.049512,59.8050719265491
0.0061857093775822,120.948738,59.8301544608156
0.00618427466128637,122.943174,59.8522340357351
0.00618387273436049,124.558723,59.8609577567965
0.00618534417358089,127.170211,59.8902871040341
0.00618252379443122,129.440161,59.8896320016337
0.00617471803434279,135.398113,59.9119739375216
0.00617367122881491,137.121519,59.9259140260989
0.00617343653589284,139.264876,59.938700555689
0.006173255596631,141.229676,59.9429106490142
0.00617365072597044,143.848915,59.953093956366
0.00616684740645762,149.616446,59.9753443043236
0.00616603286794382,151.434856,59.9935257533628
0.00616584945001023,153.059715,59.999174607065
0.00616602186463009,155.551826,60.0064864915253
0.00616622302235482,156.751823,60.0083358465689
0.00616053428453242,162.732351,60.0285775060405
0.00615979750143674,164.565109,60.0449750461438
0.00615969202664737,166.357292,60.0514911231927
0.0061597608004617,168.977723,60.0585622795579
0.00615956470123862,171.107767,60.0603176378056
0.00615482191406959,176.92985,60.0804981511272
0.00615435858789577,178.714231,60.0978793687372
0.00615421779401233,180.361037,60.1013388816349
0.00615437192334358,182.616269,60.1056234809331
0.00615414166391047,185.045112,60.1045101698268
0.0061503478274518,191.040222,60.1231444856206
0.00614980799972329,192.982543,60.1417749373903
0.00614977008337248,194.73964,60.1459333455242
0.00615000136776986,196.80831,60.1499832228676
0.00614963231694822,199.31759,60.1479093215778
0.00614610614513464,205.374684,60.1664486041903
0.00614572416039806,207.268478,60.1856762959165
0.0061483039324815,208.467359,60.1897623682998
0.00614696896969154,210.117453,60.1836291076812
0.00614593337513022,211.498204,60.1865121928019
0.00614261311803101,217.357075,60.2038270839422
0.00614221070412865,219.255545,60.2201789957934
0.00614228330868098,220.991726,60.2234800177931
0.00614228169854953,222.974664,60.224206020943
0.00614225444485242,224.826558,60.2238706927553
0.00613937555954394,230.830081,60.241127858155
0.00613913194933367,232.744606,60.2604118404987
0.00614192285011859,233.948458,60.2632064177076
0.00614023025832242,235.496121,60.259012847746
0.00613958434484051,236.833489,60.261208998995
0.00613633950014104,242.700012,60.2774014877168
0.00613617860079816,244.488896,60.2918995588725
0.00613834971153079,245.703374,60.2963331462899
0.00613770574001405,247.528462,60.2955594342972
0.00613675398346596,249.026022,60.2936542303552
0.00613375239413947,254.503186,60.3098310929523
0.00613359162169715,256.364919,60.3284213055604
0.00613706916568375,257.578214,60.3315282080974
0.00614683710394094,259.020041,60.3377307525107
0.0061342141337017,260.275515,60.329309319974
0.00613105191808151,265.929762,60.3445357735564
0.0061310089538468,267.661426,60.3572224320972
0.0061330714892821,268.85479,60.3615645150775
0.00613456890128194,270.499455,60.3482861575592
0.00613187433360974,272.106456,60.3584748136382
0.00612889418882733,277.517054,60.3736981084754
0.0061286991879146,279.515705,60.3947725640944
0.00613199093302889,280.71741,60.3954848699074
0.0061325737633376,282.211048,60.39561620975
0.00612988393627763,283.51404,60.3946356031392
0.00612633324566185,289.251846,60.4089594081566
0.00612633064110293,290.992675,60.4196677230296
0.00612717134021141,292.199357,60.4208201192107
0.00612792087601879,293.738095,60.421632050118
0.00612632851981798,295.124738,60.4195024116226
0.0061246222318683,300.472703,60.433857964782
0.00612450112975256,302.502571,60.4552889564355
0.00612842245063172,303.696803,60.4551826027957
0.00612479719817832,305.248877,60.4553174251246
0.0061252857760558,306.516342,60.4553231754891
0.00612225160374425,312.201516,60.468814271367
0.00612228675101334,313.903883,60.4776540188398
0.00612323050462652,315.105106,60.4803143156643
0.00612333890658322,316.877636,60.4729861826529
0.00612249119679107,318.623023,60.4779325775691
0.00612080373230261,323.967662,60.4914394615529
0.0061206729361574,326.150055,60.5151626042893
0.00612561216797384,327.34569,60.5146593333207
0.00612636826126248,328.783871,60.5157831073462
0.0061226015988501,330.124564,60.5150796179129
0.00611850969060219,335.900394,60.5277569187025
0.00611861876094162,337.584922,60.5342293233665
0.00611951769609789,338.782402,60.5383957954314
0.00611982834225018,339.977702,60.5389915696179
0.00611893769632403,341.54608,60.5362619419017
0.00611723976301664,346.996449,60.5489867403341
0.00611722960078072,348.950517,60.5679357720784
0.00612052374676102,350.146343,60.5679216729987
0.00611742812636985,351.662086,60.5679421716544
0.0061175102952223,352.891764,60.5679557040369
0.0061154120262546,358.463697,60.5799450124116
0.00611552802127161,360.162765,60.5874292375939
0.00611608458723339,361.361104,60.5887395786368
0.00611603262437851,362.971253,60.5853294991853
0.00611553993811205,364.575422,60.5869625203191
0.00611435104864777,369.852188,60.598982237621
0.00611429283834381,372.074745,60.6220592152576
0.0061190371968063,373.275601,60.6201640062782
0.00611974842403688,374.783101,60.6244478523266
0.00611482461887105,376.262583,60.6219626612496
0.00611245086428979,381.909758,60.6332592858702
0.00611252422408791,383.575292,60.6387820601532
0.00611289183674963,384.767603,60.6407935371558
0.0061132963914864,385.962125,60.6423192918626
0.00611323664295553,387.159029,60.642017868051
0.00611140415089647,392.470483,60.6533705238026
0.00611152918085268,394.363704,60.6641251172985
0.00611301306481745,395.563984,60.6662944471848
0.00611372067441182,397.158153,60.6671566979023
0.00611153997428895,398.579146,60.6637422290539
0.00611028279906486,404.027984,60.6745767432136
0.00611037272235054,405.933893,60.6864477975715
0.00611149481598463,407.131732,60.6851276060397
0.00611391745130685,408.585754,60.6905064194909
0.00611072860791946,410.045023,60.6859336626756
0.00610917214178383,415.278988,60.6967294242301
0.00610924622848208,417.260764,60.7078240712881
0.0061103214095591,418.460471,60.7081370012585
0.00610936231746898,419.99289,60.7077471739719
0.00610990582463468,421.284117,60.7080530243943
0.00610809233731466,426.80305,60.7183575154385
0.00610822001538992,428.665171,60.7257712638763
0.00610927467359481,429.864141,60.729308956358
0.00610830518593951,431.694352,60.7240258503093
0.00610819481168383,433.490421,60.7252697254893
0.0061072746403665,438.747521,60.7355624407254
0.00610731168775747,440.975413,60.7546354133709
0.00611074339875708,442.173495,60.7507076605328
0.00611284876293456,443.794875,60.7487416099014
0.00610756817981709,445.217878,60.7549900816232
0.00610588817645547,450.788149,60.7647384447548
0.00610751713587577,451.985999,60.7702837206836
0.00610714673278406,453.181758,60.7690376193121
0.00610693046057383,454.384862,60.768045133549
0.00610784876716213,455.586335,60.7711528309271
0.0061051754620279,460.819725,60.7809580569006
0.00610597784887526,462.038055,60.7928416187608
0.00610582215447896,463.234145,60.7891788060757
0.00610580537593287,464.42968,60.7900908714792
0.00610579875124507,465.622627,60.7899984388232
0.00610432767928697,470.946785,60.7993904870844
0.00610443930888957,472.98328,60.8086790513499
0.00610503924037087,474.177799,60.8076688851276
0.0061059637698625,475.637945,60.8109340408114
0.00610509876193097,476.830282,60.8091671992296
0.00610350087589652,482.116501,60.8185343771755
0.00610370147066052,484.112409,60.8275477094029
0.00610421156701913,485.311397,60.8274337111029
0.00610394350091983,486.811402,60.827474383995
0.00610420551509238,488.113698,60.8274342924294
0.00610271947997428,493.538629,60.8363850285936
0.00610284633931072,495.517122,60.8435126478671
0.00610375015785476,496.716718,60.846616370294
0.00610300939905476,498.544776,60.8416510153007
0.00610285831772935,500.329432,60.8430679291188
0.00610208575405983,505.677496,60.8519933862594
0.00610372944603996,506.918426,60.8727635476723
0.00610399275623265,508.160073,60.8603606746402
0.00610279286670447,509.933465,60.8670118549446
0.00610266507214091,511.133348,60.8662459330509


==> figs/figures/LinSimLinReco/BornSimBornReco_sub_4_fista.csv <==
fista_cost,fista_time,fista_snr
0.0336076253495435,2.814009,51.6162726888312
0.0257749957807256,5.511326,52.200229734793
0.0211199094392409,8.184578,52.683234659879
0.0181025032799098,10.848355,53.0983395613603
0.0159854047553127,13.504468,53.4644904793871
0.014415388966674,16.199783,53.7939218332979
0.0132046290392524,18.893022,54.0943748324587
0.0122457265766291,21.573143,54.3703222014106
0.0114714355475022,24.263698,54.6252716969756
0.0108332445616854,26.936639,54.8625840563503
0.0102993128808774,29.62527,55.0846234269235
0.00984979528206583,32.309943,55.2927890129068
0.00946580393352969,34.987721,55.4883752616995
0.00913451951597307,37.703807,55.6730985135201
0.00884684999514666,40.377345,55.8480853493543
0.00859703074030452,43.030579,56.0138268319827
0.00837852053701015,45.696473,56.1708945685822
0.00818532223197534,48.402391,56.3205304872161
0.00801346468000772,51.071967,56.46340270054
0.00786041660059868,53.739134,56.599589253552
0.00772349003659249,56.407711,56.7292837250673
0.00760021498946051,59.076795,56.8534404122123
0.00748948153332168,61.747606,56.9725900202599
0.00738998869466207,64.42063,57.0866840355981
0.00730000463025695,67.101077,57.1958179453028
0.00721801240515724,69.757603,57.3008170182878
0.00714297030924905,72.419315,57.4021034480757
0.00707434071719133,75.086198,57.4993691245314
0.0070116549868541,77.747863,57.5926108936402
0.00695404985269975,80.409013,57.6826278099878
0.00690089263154874,83.074408,57.7697607202836
0.00685178441198168,85.738497,57.8536021685879
0.00680629967642332,88.403127,57.9340789980402
0.00676400732182385,91.078032,58.011942845112
0.00672487195032549,93.761922,58.0875283798985
0.00668889525115614,96.420354,58.160338806778
0.00665583618486075,99.089673,58.2302871375754
0.00662517966047561,101.77637,58.2981414743865
0.00659653582815352,104.441977,58.3642244630539
0.00656985385793462,107.154475,58.4280189515697
0.00654488645421508,109.880527,58.4893763365141
0.0065214630389651,112.597499,58.5490162226494
0.00649948771324043,115.282918,58.6072356619928
0.00647897677878896,117.95522,58.6634794848732
0.00645981434686616,120.604458,58.7175824855793
0.00644185227248159,123.266171,58.770275797151
0.0064249899456027,125.970899,58.8218695987218
0.0064091782284581,128.632125,58.8717821781519
0.00639433467323232,131.292323,58.9198262491528
0.00638032267616705,133.954582,58.966720875458
0.00636708165916978,136.621135,59.0127813347787
0.00635460124264371,139.343118,59.0573980215737
0.00634280729233534,142.020501,59.1003572782423
0.00633161884293742,144.700678,59.1423556779459
0.00632100039693209,147.370841,59.1837076810951
0.0063109757484349,150.047319,59.2237983892141
0.00630147381214679,152.715386,59.2623961502922
0.00629243478747462,155.379451,59.3001852651825
0.00628382765578916,158.050909,59.3374961684346
0.00627567357936929,160.718275,59.3736947533597
0.00626791998638318,163.433616,59.4085293363391
0.00626056117786407,166.103743,59.4426813553954
0.00625360773623123,168.763898,59.4764925672232
0.00624706469116822,171.418678,59.509325462102
0.00624090951894114,174.069152,59.5409187078495
0.00623508335037693,176.721794,59.5719618065194
0.00622951183991262,179.376549,59.6028011822827
0.00622421578103173,182.048986,59.6327841848465
0.00621915193878229,184.709061,59.6616229425672
0.00621430899271092,187.366352,59.6900019935628
0.00620965785163868,190.029799,59.7182692462978
0.00620523323650313,192.690859,59.7457623142811
0.00620099308918456,195.368458,59.7721771896151
0.0061969292647896,198.030919,59.7982038741288
0.00619302109442414,200.710213,59.8241964571268
0.00618930074639685,203.369529,59.8494864842137
0.00618573047746129,206.038401,59.8737530886765
0.00618230491727094,208.708806,59.8976915495584
0.00617900814369561,211.385129,59.9216635092425
0.00617587040375294,214.046984,59.9449951653497
0.00617285935592964,216.711277,59.9673514410152
0.00616996999900884,219.381848,59.989431114022
0.00616719224195638,222.048023,60.0116053893833
0.00616454614771664,224.710546,60.0331930617306
0.00616201203195685,227.374632,60.0538487982635
0.00615957636876778,230.03347,60.0742744625667
0.006157239761088,232.711181,60.0948499474151
0.00615502222923883,235.408502,60.1148869467916
0.00615291243597578,238.068053,60.1340340617814
0.00615088337786115,240.730258,60.1529952012695
0.00614893294723807,243.402485,60.1721566137355
0.00614707524794215,246.065857,60.1908241937525
0.00614530874778902,248.751943,60.2086416685918
0.00614361607993479,251.432529,60.2263139780024
0.0061419840503626,254.106504,60.2442364545723
0.00614042167760117,256.783139,60.2617092401141
0.00613891694801569,259.460479,60.2783710078494
0.00613745326530617,262.139198,60.294920072035
0.0061360386383069,264.831874,60.3117565004685
0.00613468214338176,267.506311,60.328173867424
0.00613336974135938,270.187896,60.3438061989444
0.00613209396858008,272.868336,60.3593474225671
0.00613085441745189,275.541742,60.3752042380443
0.00612966699420939,278.213155,60.3906629763659
0.00612851380151433,280.928067,60.4053536762378
0.00612739227332008,283.607551,60.4199724883417
0.00612630045081939,286.281298,60.434933641045
0.00612525426929327,288.950965,60.449519583043
0.00612423644162074,291.627069,60.4633569242115
0.0061232436649708,294.30786,60.4771399073088
0.00612227944882412,296.986965,60.4912845676979
0.00612135303476142,299.663096,60.5050689569662
0.00612045175859173,302.339637,60.518119185141
0.00611957417562277,305.016865,60.5311215115931
0.00611872020857637,307.689959,60.5445061158292
0.00611790072700655,310.358651,60.5575457512884
0.00611710511737492,313.029991,60.5698630967222
0.00611633022414,315.701882,60.5821411895069
0.00611557571621124,318.37314,60.5948151439174
0.00611484850782075,321.045559,60.6071566710177
0.0061141440529136,323.722469,60.618785095288
0.00611345604292238,326.397545,60.6303879401148
0.00611278688816509,329.072859,60.642403604171
0.00611214020522275,331.746282,60.6540971334252
0.00611151468581587,334.420951,60.6650864968065
0.0061109026737917,337.099329,60.6760630981185
0.00611030565288067,339.773008,60.6874678621108
0.00610972953227514,342.453353,60.6985589200158
0.00610917000850084,345.127383,60.7089552259453
0.00610862164573053,347.810542,60.719354347472
0.00610808554265946,350.505204,60.7302003979676
0.00610756629160486,353.183919,60.7407455369358
0.00610706138618228,355.868444,60.7506114694191
0.00610656551692867,358.568142,60.7604964191402
0.00610607981358602,361.248682,60.7708446765203
0.00610560819061516,363.928788,60.7809011432643
0.00610514835326909,366.609229,60.7902880396331
0.00610469823470628,369.275607,60.7997031491778
0.0061042557112228,371.950444,60.8095928531199
0.00610382769919758,374.620773,60.8191979277934
0.00610340900970464,377.294431,60.8281389835476
0.00610300026226103,379.966882,60.8371137400743
0.00610259801427253,382.65203,60.8465713186892
0.00610221208693061,385.341035,60.8557456838024
0.00610183455096281,388.032295,60.8642525353704
0.00610146827128084,390.723463,60.8727891924373
0.00610110616727178,393.405779,60.8818130859969
0.00610075653513951,396.13258,60.8905559108297
0.00610041719075877,398.824108,60.8986357397842
0.00610008668513359,401.496187,60.9067508465327
0.006099759333036,404.188246,60.9153637967226
0.00609944508579507,406.864367,60.9236994087235
0.00609914135597588,409.529403,60.9313784395177
0.00609884374349609,412.230955,60.9390972309761
0.00609854969594178,414.925535,60.9473255049054
0.00609826502311261,417.612747,60.955278326689
0.00609799093531052,420.295376,60.9625818048706
0.00609772079968475,422.971217,60.9699296552843
0.00609745416627685,425.648336,60.9777972296924
0.00609719515667288,428.33787,60.9853891481457
0.00609694597305168,431.011959,60.9923398945381
0.00609670067354126,433.686582,60.9993396679729
0.0060964581304062,436.364688,61.0068679239991
0.00609622172685293,439.032815,61.0141191859227
0.00609599607806801,441.708858,61.020737091861
0.0060957718615853,444.385904,61.0274089580754
0.00609554997981122,447.069238,61.0346172999237
0.00609533352243379,449.743761,61.0415472167651
0.00609512752393641,452.420452,61.0478500648922
0.00609492024319713,455.100991,61.0542123004568
0.00609471799383553,457.811221,61.0611182725868
0.00609452054003258,460.492941,61.0677453953835
0.00609433073762115,463.165747,61.0737496623654
0.00609414137460631,465.848282,61.079818758457
0.00609395454371226,468.520307,61.0864384723181
0.00609377379587808,471.194175,61.0927793787504
0.00609359972521969,473.865804,61.0984999900644
0.00609342495577802,476.537223,61.104290826479
0.00609325394837559,479.209769,61.11063904949
0.00609308822386277,481.891996,61.1167087203754
0.00609292769035736,484.570916,61.1221595450498
0.00609276596127176,487.249664,61.1276856467727
0.00609260846464941,489.928313,61.1337757370698
0.00609245459223468,492.610287,61.1395874611238
0.00609230785309715,495.283104,61.1447812434153
0.00609215704379046,497.949626,61.1500549534547
0.00609201051049971,500.621779,61.1558988959419
0.00609186828071242,503.293051,61.1614647166602
0.00609173180998824,505.966708,61.1664134138714
0.00609159225499761,508.629727,61.1714462693083
0.00609145644479051,511.308719,61.1770552217801
0.00609132310046691,513.981836,61.1823864505934
0.00609119743613023,516.657719,61.1871013147969
0.00609106758880853,519.329843,61.1919041035861
0.00609094138857298,522.00655,61.1972886713414
0.00609081752126392,524.75435,61.2023957596925
0.00609069997331361,527.447357,61.2068874333047
0.00609057898744642,530.122678,61.211470246057
0.00609046221698013,532.788172,61.2166404341252
0.00609034646487912,535.473335,61.2215334966102


==> figs/figures/LinSimLinReco/BornSimBornReco_sub_4_fista_all.csv <==
fista_cost_all,fista_time_all,fista_snr_all
0.0335855951160813,9.596201,51.6167705062409
0.0257523388399759,16.714907,52.2009954063872
0.0211120573751442,23.78552,52.6831206373917
0.0181016250397521,30.880651,53.0976651399632
0.0159830569894438,37.972121,53.4640222972244
0.0144122950662182,45.050203,53.7935414886752
0.0132033471183202,52.102071,54.0936136070277
0.0122450060875843,59.252121,54.3693635893494
0.011470158848877,66.363,54.6245047888497
0.0108315248795012,73.477091,54.8618603810295
0.0102981161573842,80.482409,55.0836140069626
0.00984861624874487,87.58223,55.2916274361395
0.00946438763109606,94.657023,55.4874267848627
0.00913294292354007,101.71524,55.6721963657692
0.00884555146381242,108.773026,55.8469264318699
0.00859581066759418,115.869408,56.0125295445775
0.00837723597683879,122.968023,56.1698339151249
0.00818403090777768,130.116752,56.3195235598882
0.00801232754853877,137.229649,56.4621527122432
0.00785935377727534,144.320477,56.5982174059481
0.00772239886329727,151.398989,56.7281753908935
0.00759914036860891,158.532282,56.8524122907228
0.00748850355013382,165.668823,56.9713021227622
0.00738907926927652,172.864923,57.0852925384716
0.00729906732836202,180.037549,57.194699623925
0.00721708898799682,187.144859,57.2997860788206
0.00714213547225297,194.269383,57.4008126292943
0.00707354956765595,201.394237,57.4979976567313
0.00701083995784628,208.5271,57.5915472848175
0.00695324464054879,215.633787,57.6816611123214
0.00690015018544108,222.741509,57.7685185236449
0.00685106883837641,229.824842,57.8522796422447
0.00680555726252355,236.898354,57.9330874107802
0.0067632749351067,243.987013,58.0110693035866
0.00672420071179459,251.123877,58.0863715938101
0.00668823788036327,258.262203,58.1590985072558
0.00665515178547754,265.412868,58.2293845536419
0.00662450534971766,272.555552,58.2973657458295
0.00659591280252134,279.651257,58.3631614001768
0.00656922884600607,286.78462,58.4268689046254
0.00654424685081112,293.92287,58.4885707974505
0.00652083675474413,301.038012,58.5483446654644
0.00649890191192665,308.147646,58.6062670609146
0.00647838564754789,315.282985,58.6624168480189
0.00645920789786367,322.369262,58.7168721129792
0.0064412596781298,329.525547,58.7697083148429
0.00642443047319927,336.658766,58.8209977655774
0.00640862169220111,343.794816,58.8708092367426
0.00639375800095683,350.907233,58.9192073480707
0.00637975599070221,358.00224,58.9662539933452
0.00636655055749512,365.124434,59.0120054338167
0.00635406516970138,372.249123,59.0565141578044
0.0063422560469039,379.374447,59.0998265321214
0.00633107422027418,386.484447,59.1419827863178
0.00632048799469169,393.608117,59.1830260349398
0.0063104588257285,400.733368,59.2230010397312
0.00630094742242331,407.847331,59.2619474254096
0.00629191310523741,414.961004,59.29990248285
0.0062833302615077,422.102819,59.336901076419
0.0062751727103573,429.213742,59.3729764998602
0.00626741610129447,436.381001,59.4081604339667
0.00626005812141989,443.525914,59.4424836034605
0.00625312594818629,450.672153,59.4759787219917
0.00624658078592687,457.832637,59.5086813332859
0.00624042633896961,464.985045,59.5406250598679
0.00623459926038839,472.141699,59.5718430235805
0.00622904924807079,479.280687,59.6023627066523
0.00622374970614489,486.426312,59.6322074389274
0.00621868618846127,493.583103,59.6613984866135
0.00621384493618332,500.726227,59.689956023642
0.00620921463460846,507.866735,59.7178992176936
0.00620478384121233,515.003531,59.7452466268541
0.00620054440213261,522.137729,59.7720158634608
0.00619648531917494,529.282524,59.7982244490526
0.00619259631548702,536.402233,59.8238889400892
0.00618887028707159,543.553579,59.8490250231386
0.00618529969511725,550.738466,59.8736478366535
0.00618187788337228,557.890909,59.8977722447148
0.0061785986734781,565.043817,59.9214125726644
0.0061754564709587,572.211036,59.9445827763637
0.00617244570441881,579.379963,59.9672963350611
0.00616956117176345,586.540937,59.989566269104
0.00616679778106683,593.678097,60.0114049071701
0.00616415035647612,600.827316,60.0328246880385
0.00616161465527256,607.962156,60.0538379869642
0.00615918668058288,615.188129,60.0744567207912
0.006156864811083,622.36998,60.0946926709754
0.00615465059265838,629.538273,60.1145575595664
0.00615253798462094,636.704446,60.1340632510281
0.00615051646620431,643.921649,60.1532208057695
0.00614857954069551,651.116831,60.1720407938558
0.00614672312924263,658.244121,60.1905337439433
0.00614495395466239,665.37049,60.2087103939061
0.00614326905574464,672.517495,60.2265834135174
0.00614164815889034,679.701275,60.2441643202657
0.00614008500122104,686.864368,60.2614619294349
0.00613857665868915,694.060237,60.2784838888347
0.00613712025087937,701.209069,60.2952374639368
0.00613571395446664,708.342927,60.3117295630483
0.00613435486579268,715.501347,60.3279669668586
0.00613304092826163,722.67284,60.3439561081651
0.00613177007408797,729.825856,60.3597030516573
0.00613053985303919,736.971515,60.3752129591729
0.0061293489134839,744.101229,60.3904909602079
0.00612819571769429,751.260012,60.4055424491207
0.00612707816377531,758.423298,60.4203732155434
0.00612599515487152,765.610746,60.4349887183581
0.00612494512775029,772.809253,60.4493939219138
0.00612392701461465,779.980799,60.4635931837915
0.00612293944608484,787.20138,60.4775904910553
0.00612198170824929,794.35705,60.4913893099037
0.0061210526357292,801.517,60.5049925537006
0.00612015184891922,808.679895,60.5184006294577
0.00611927913483708,815.832305,60.531621060924
0.00611843290003985,823.003779,60.5446554219386
0.00611761241428218,830.147403,60.5575057885284
0.00611681680359469,837.298142,60.5701756702631
0.00611604515427976,844.465001,60.5826685058137
0.00611529652373154,851.642539,60.5949876248507
0.00611457001517914,858.826363,60.6071363822646
0.00611386492395811,866.002343,60.619117919364
0.00611318047759096,873.182073,60.6309353024698
0.00611251589260498,880.351222,60.6425915377462
0.00611187047513288,887.532325,60.6540895512191
0.00611124368858816,894.703296,60.6654323555388
0.00611063462331551,901.869084,60.6766229085345
0.0061100430994207,909.034106,60.6876640567321
0.00610946781462035,916.187018,60.6985587483561
0.00610890691670056,923.328108,60.7093102855344
0.00610836118008627,930.498741,60.7199236925084
0.00610782900224837,937.651397,60.7304036648362
0.00610730996468243,944.829126,60.7407541722919
0.00610680357520187,951.997363,60.7509786235231
0.00610630942746033,959.153677,60.7610799694925
0.00610582695817626,966.269982,60.7710607651764
0.00610535598584254,973.394517,60.7809233163121
0.00610489601949116,980.571343,60.7906697828015
0.00610444691804896,987.822091,60.8003021940898
0.00610400820440121,995.084569,60.8098225064619
0.00610357983911368,1002.313585,60.8192323947826
0.00610316173753128,1009.518062,60.8285332819499
0.0061027539852468,1016.748282,60.837726252434
0.00610235755923378,1023.961228,60.8468117833517
0.00610197034768833,1031.196569,60.8557865116351
0.00610159342319562,1038.473831,60.864650761812
0.00610122643289145,1045.719199,60.8734059614081
0.00610086868585246,1052.928597,60.8820537008203
0.0061005201829026,1060.147023,60.8905955694404
0.00610018030814421,1067.354665,60.8990331869275
0.0060998486863398,1074.594543,60.9073681783494
0.00609952650969541,1081.828488,60.9156021881889
0.00609921312841577,1089.052287,60.9237369672317
0.00609890754060238,1096.258052,60.9317740757344
0.00609860974155055,1103.47341,60.9397149883544
0.00609831975090222,1110.694304,60.9475611835053
0.00609803687612197,1117.917366,60.9553141747898
0.00609776077202974,1125.15899,60.9629754220688
0.00609749122598118,1132.422467,60.970546364513
0.0060972281365286,1139.668099,60.978028398447
0.006096970889006,1146.930787,60.9854228748812
0.00609671971739274,1154.161434,60.9927311408765
0.00609647464248569,1161.383604,60.9999544519752
0.00609623506982495,1168.607944,61.0070940387307
0.00609600092217937,1175.826298,61.0141511229168
0.00609577200248273,1183.049229,61.0211268674085
0.00609554812815055,1190.271775,61.0280224329465
0.00609532921978521,1197.511873,61.0348389427503
0.0060951149796353,1204.738013,61.041577510524
0.00609490569584695,1211.953231,61.0482392261213
0.00609470070606038,1219.176966,61.0548251466752
0.00609450024034121,1226.419118,61.061336307673
0.00609430408194794,1233.637516,61.0677737262224
0.00609411202365324,1240.921578,61.0741383876194
0.00609392395605304,1248.182176,61.0804312378152
0.00609373993576674,1255.415649,61.0866532204156
0.00609355987854225,1262.642628,61.0928052618536
0.00609338359403936,1269.873199,61.0988882671009
0.00609321096142933,1277.093542,61.1049031345415
0.00609304170700271,1284.311166,61.1108507423683
0.00609287586906675,1291.527957,61.1167319183049
0.00609271337577798,1298.744812,61.1225474844584
0.00609255394285067,1305.964015,61.1282982157671
0.00609239767616123,1313.19616,61.1339848772021
0.00609224434357114,1320.415677,61.1396082280076
0.00609209397106495,1327.625798,61.1451690116684
0.00609194646426616,1334.851663,61.15066795737
0.00609180165439061,1342.072264,61.1561057847929
0.00609165954442946,1349.293943,61.1614832074946
0.00609152008846321,1356.517155,61.166800928153
0.00609138318212368,1363.738064,61.172059636061
0.00609124883439064,1370.965512,61.1772600121885
0.00609111683304377,1378.213351,61.1824027259972
0.00609098715126652,1385.422401,61.1874884352256
0.00609085994836833,1392.635013,61.1925177904194
0.00609073500911257,1399.855315,61.1974914330089
0.0060906122201109,1407.084113,61.2024099903737
0.00609049173761767,1414.314035,61.2072740885096
0.00609037335370729,1421.539522,61.2120843376116
0.00609025709105782,1428.760998,61.2168413361869
0.00609014278624992,1435.992257,61.2215456720293


==> figs/figures/LinSimLinReco/RecoSNR.txt <==
XY:

The PSNR of FISTA 56.888266 
The SNR of FISTA 59.433198 
The PSNR of FISTA_all 56.882149 
The SNR of FISTA_all 59.427081 

The PSNR of QN is 56.895520 
The SNR of QN is 59.440452 
The PSNR of QN is 56.999650 
The SNR of QN is 59.544581 

The PSNR of QNUR is 56.934450 
The SNR of QNUR is 59.479381 
The PSNR of QNUR is 56.927612 
The SNR of QNUR is 59.472544 

The PSNR of QN_all is 56.684916 
The SNR of QN_all is 59.229848 

The PSNR of QN_wang is 56.882623 
The SNR of QN_wang is 59.427555 




YZ:

The PSNR of FISTA 55.635748 
The SNR of FISTA 58.152812 
The PSNR of FISTA_all 55.636525 
The SNR of FISTA_all 58.153589 

The PSNR of QN is 55.855370 
The SNR of QN is 58.372435 
The PSNR of QN is 57.343250 
The SNR of QN is 59.860315 

The PSNR of QNUR is 55.921142 
The SNR of QNUR is 58.438206 
The PSNR of QNUR is 56.426786 
The SNR of QNUR is 58.943851 

The PSNR of QN_wang is 55.771329 
The SNR of QN_wang is 58.288394 

The PSNR of QN_all is 55.678025 
The SNR of QN_all is 58.195089 

XZ:
The PSNR of FISTA 53.331930 
The SNR of FISTA 55.860156 
The PSNR of FISTA_all 53.331266 
The SNR of FISTA_all 55.859492 

The PSNR of QN is 53.463744 
The SNR of QN is 55.991970 
The PSNR of QN is 55.000341 
The SNR of QN is 57.528567 

The PSNR of QNUR is 53.547496 
The SNR of QNUR is 56.075722 
The PSNR of QNUR is 54.058777 
The SNR of QNUR is 56.587003 

The PSNR of QN_all is 53.279209 
The SNR of QN_all is 55.807435 

The PSNR of QN_wang is 53.424648 
The SNR of QN_wang is 55.952874 

==> figs/figures/NonLinSimLinReco/BornSimBornReco_sub_4_QNUR.csv <==
QN_costUR,QN_timeUR,QN_snrUR
0.128990752697465,2.182396,42.3718775038072
0.127134027668036,4.121039,42.4545862533619
0.125454855505493,6.029024,42.5343655322354
0.123923244753871,7.939209,42.6113543498
0.122084383028981,10.102732,42.70939803067
0.119688056106602,12.756401,42.8464139440441
0.115933003072412,15.625473,43.0844106746991
0.113083716388283,18.442576,43.295915704154
0.110842923962985,21.283212,43.4905742898435
0.109062245514275,24.154832,43.6680495518602
0.107596727061908,27.053527,43.8341102569396
0.106381629704056,29.946748,43.9846210843882
0.105372067066331,32.679107,44.1252846463526
0.104507552000921,35.599841,44.2587527544737
0.103771280618464,38.516189,44.3824380251249
0.103157977577036,41.446459,44.4951545108816
0.100593790062144,44.568626,45.1149425974878
0.0998330075280393,47.716395,45.3612001491724
0.0993919928067207,50.856638,45.5203040860837
0.0987123056932639,54.003796,45.7837859924391
0.0981546988080959,57.165569,46.0907660824619
0.0978337074911664,60.348363,46.2736019677551
0.0975277954723296,63.576168,46.5024776338563
0.0973286941586094,66.795115,46.6530194285
0.0972249113676796,70.042756,46.7345798949867
0.0971334014697114,73.202085,46.8032939808254
0.0970674120664288,76.43295,46.8624510893144
0.0970204458039424,79.637091,46.9138233360432
0.0969824586014642,82.836913,46.9415018628281
0.096959650146508,86.016203,46.9653597493904
0.0969395011506624,89.229134,46.9865671616805
0.0969277098544778,92.430598,46.995758405101
0.09691948698374,95.64609,47.0105164209969
0.0969137738677448,98.81892,47.0186042236412
0.0969072164782698,102.024316,47.0214333550913
0.0969032628728023,105.191756,47.0261315953101
0.0969004073703391,108.354476,47.028173102533
0.0968957900155488,111.519018,47.0305154212469
0.0968938452151757,114.458342,47.0321562984306
0.0968917583584124,117.648904,47.0344320998222
0.0968912377553321,120.851312,47.035244422361
0.0968861303248104,123.945652,47.0354824927993
0.0968851560451267,126.134171,47.0356762076601
0.0968844505157135,128.503506,47.0356408914061
0.0968840524199525,130.425292,47.0356400331136
0.0968834641286201,132.58133,47.0356158818823
0.0968824893686646,134.99315,47.0355276969101
0.096882055675226,137.258913,47.0354791467057
0.0968819775802784,139.265911,47.0353906200406
0.0968816359717236,141.221362,47.0352449234057
0.0968806067938674,143.513574,47.035123075233
0.0968804599538391,145.38781,47.0349934393647
0.0968807547081418,147.237788,47.0348838619465
0.0968810495151755,149.039512,47.0347885063788
0.0968763945433865,152.242305,47.0340019548661
0.0968753415946342,155.403794,47.0331864115902
0.0968745430983615,158.328014,47.0327608840857
0.0968733396478242,161.156252,47.0324721142786
0.0968727538504673,164.053304,47.0319427134833
0.0968723848857225,166.13918,47.0311975150017
0.0968731579136649,167.766734,47.0310044753922
0.0968742130829848,169.398394,47.0308666299439
0.0968712442877825,171.538831,47.0307403882671
0.0968738366481103,173.167696,47.0305850740405
0.096870591621182,175.120144,47.0304428361371
0.096870353047525,176.973772,47.0303478449886
0.0968705568977211,178.586851,47.030253015379
0.0968706751141858,180.186621,47.0302222345147
0.0968710709816161,181.79168,47.0301486239984
0.0968699529743204,184.055039,47.0300571577213
0.0968703903166362,185.667223,47.0298409843516
0.096869491088278,188.287735,47.029783144421
0.0968697212626072,189.915666,47.0295772147658
0.0968701480226067,191.537613,47.0294364574511
0.0968706448716474,193.160522,47.0293051905788
0.0968691316481753,195.693966,47.0292946374905
0.0968697601664223,197.299559,47.0291561049262
0.0968710704916848,198.923801,47.0290023965157
0.0968687526397606,201.390223,47.0289486479544
0.0968713131910226,203.054107,47.0286609986217
0.0968683094435495,205.454177,47.0287699548543
0.0968680489407638,207.686235,47.0286300848494
0.0968686093156032,209.314435,47.0283757797367
0.096869234740495,211.083467,47.0281168796068
0.0968670901440098,214.191683,47.0280047809448
0.0968675714710387,215.884229,47.0276874530171
0.0968681134920654,218.028423,47.0272773140484
0.0968669660810339,221.251896,47.0271724316502
0.096875945237073,222.869328,47.028238715403
0.0968757689012433,224.504547,47.0275719443598
0.0968765951292657,226.149905,47.0270083622114
0.0968665979687724,228.617174,47.026888010175
0.0968690266844367,230.244468,47.0267556633661
0.0968658612122327,232.151554,47.0267989423429
0.0968656066238608,233.970715,47.0267771015206
0.0968689685232613,235.749001,47.0249726128054
0.0968680643192,238.5543,47.0242070475941
0.0968707261586881,240.290339,47.0233429913771
0.0968654559903716,243.462852,47.0235540320509
0.096867856735002,245.08473,47.0235844271633
0.0968622613164106,246.880855,47.0235740001816
0.0968623759643103,248.568586,47.0235719750343
0.096862918184483,250.174115,47.0235677566618
0.0968620489822961,251.912634,47.0235690473783
0.0968619183377355,253.576359,47.0235688292879
0.0968618958600172,255.24335,47.0235678908151
0.0968619753734295,256.851742,47.0235670042901
0.0968620333731216,258.473549,47.0235661168267
0.0968618416761477,260.142552,47.0235657685193
0.0968617902863367,261.794526,47.0235648394688
0.0968618200160834,263.406886,47.0235641772587
0.0968618407587264,265.019971,47.0235639614957
0.0968618532091798,266.63713,47.0235635502028
0.0968617635509766,268.288802,47.0235634364678
0.096861751997646,269.910223,47.0235629784432
0.0968617551145692,271.52956,47.0235628813479
0.0968617567343656,273.12746,47.0235627632496
0.0968622024442675,274.753404,47.02356196718
0.0968616776209251,276.496073,47.023561828667
0.0968617375045557,278.114191,47.0235613932296
0.0968616998056317,279.740636,47.0235610741477
0.0968616592308077,281.350117,47.0235605752333
0.0968616601491652,282.959402,47.0235601011414
0.0968616280949662,284.56409,47.0235595971645
0.0968616355793959,286.174551,47.0235588743217
0.0968616647388687,287.798312,47.0235577249428
0.0968623664427625,289.423061,47.0235503058695
0.0968625395597739,291.050457,47.0235483222507
0.096862560754118,292.679576,47.0235477353308
0.0968624931203984,294.298807,47.0235479627419
0.0968625523388498,295.910876,47.023547114383
0.0968617399305896,297.55678,47.0235485533212
0.0968615228234829,299.189704,47.0235493238502
0.0968616251217832,300.805691,47.0235501875266
0.0968614147264993,302.462834,47.023549717348
0.0968614416411039,304.070278,47.0235495401103
0.0968614294919155,305.695578,47.0235492560181
0.0968615228372674,307.30528,47.0235477470322
0.0968615708925259,308.915374,47.0235468152232
0.0968616284705733,310.522509,47.0235459126932
0.096861426632004,312.176403,47.0235458416469
0.0968613757108689,313.786355,47.0235458402791
0.096861396843148,315.392051,47.0235457386933
0.0968612980041009,317.032049,47.0235453494093
0.096861289502161,318.66257,47.0235448556002
0.0968620548351178,320.248496,47.0235416851174
0.0968620653864887,321.864445,47.0235412958632
0.0968620784983208,323.476529,47.0235409376791
0.0968623750329767,325.088572,47.0235383770748
0.0968616582053383,326.805578,47.0235415500952
0.0968614773901836,328.433222,47.0235415425877
0.0968614242561796,330.042246,47.0235416437644
0.0968613261312993,331.6646,47.0235415232661
0.0968612795982101,333.283356,47.0235414529242
0.0968613628480868,334.893472,47.0235416499296
0.0968614412103571,336.499969,47.0235416643703
0.0968612605548373,338.133824,47.0235412997594
0.0968612278427975,339.754906,47.0235411312879
0.0968612698988736,341.373096,47.023540906871
0.096861211191158,343.004936,47.023540908101
0.0968611995614247,344.606492,47.0235408611211
0.0968612095726271,346.219968,47.0235408151938
0.0968612270250212,347.839555,47.0235407736503
0.0968612615661761,349.458711,47.0235407108866
0.0968612679926759,351.081745,47.0235406589227
0.096861242761024,352.70202,47.0235406481818
0.0968613008148959,354.304438,47.0235407413866
0.0968611930791207,355.964406,47.0235406296558
0.0968611828475751,357.579311,47.0235405489286
0.0968611966391037,359.194813,47.0235404896952
0.096861188693613,360.807731,47.0235404975895
0.0968611859365813,362.420156,47.0235404886493
0.0968611842214421,364.035912,47.0235404794575
0.0968611832762841,365.657343,47.0235404705266
0.0968611822443191,367.239581,47.0235404623826
0.0968611740821752,368.857914,47.0235404545551
0.096861181086467,370.480835,47.0235404444147
0.0968611731125614,372.103436,47.0235404357318
0.0968611728287143,373.727331,47.0235404233695
0.0968611725197759,375.350455,47.0235404151909
0.0968611722932241,376.97297,47.0235404088811
0.0968611719685752,378.594856,47.0235404030073
0.0968611717091888,380.213362,47.0235403983499
0.0968611713855113,381.833678,47.0235403924056
0.0968611786573432,383.457291,47.0235403812131
0.0968611852252693,385.07521,47.0235402319755
0.0968611903008572,386.694006,47.0235401899413
0.0968611955801501,388.310294,47.0235401499021
0.0968612126292089,389.927852,47.0235400429744
0.0968615593644348,391.523972,47.0235383115447
0.0968616933045349,393.138009,47.0235375935523
0.0968617346743152,394.753876,47.0235373116784
0.0968627018068977,396.36983,47.0235320511999
0.0968629506563416,397.990339,47.0235305400161
0.0968614000733346,399.732331,47.0235370796685
0.0968629777055578,401.346868,47.0235449470512
0.0968680876760763,402.97311,47.0235662818436
0.0968728505248585,404.596396,47.0235839313036
0.0968773341338675,406.221176,47.0235991856534
0.0968672681970988,408.020288,47.0235566402131


==> figs/figures/NonLinSimLinReco/NonlinSimBornReco_sub_4_QN.csv <==
QN_cost,QN_time,QN_snr
0.128990752697465,2.886792,42.3718775038072
0.127134027668036,4.929372,42.4545862533619
0.125454855505493,6.979118,42.5343655322354
0.123923244753871,9.069659,42.6113543498
0.122085346767179,11.506893,42.7094530276516
0.119680374849201,14.509573,42.8476140571285
0.115858405112695,17.648255,43.093476269592
0.102177667948101,20.92697,44.7169696530262
0.100165146771766,24.193134,45.3807977103051
0.0992343516795817,27.494517,45.6734341288205
0.0994627341785738,30.833517,46.238105251677
0.100202484576201,33.985128,46.0425650132858
0.0998766145354732,37.306084,46.6401136916495
0.0978955407394139,40.479682,46.5116235883739
0.097396338271903,43.743241,46.7703594169108
0.097152537294273,46.98254,46.7770478410045
0.0970872123255834,50.135119,46.8449633113398
0.0970455298198302,53.265751,46.8762435129379
0.0970172833732714,56.448424,46.9034161751533
0.0969917089796604,59.62497,46.9296600890083
0.0969670951203184,62.816815,46.9546474883092
0.0969424757885241,66.01446,46.9888896081989
0.0969263809138038,69.216485,47.0153454044239
0.0969286312841812,72.39388,47.0326943851413
0.0969226960030921,75.624126,47.0409765414527
0.096906028107631,78.864134,47.0489438624678
0.0968898999177417,82.101392,47.04409798942
0.0968837410606562,85.335639,47.0512655242706
0.0968749791138972,88.573849,47.0339551971425
0.0968757636663151,91.810739,47.0443049387645
0.0968649997183078,95.030077,47.0241820117418
0.0968773728280626,98.276381,47.0303690247905
0.0968716531852522,101.479462,47.0167261629309
0.0968647482059924,104.677811,47.0168464855808
0.0968527007776579,107.87144,47.0069130337917
0.0968508880685159,111.066224,47.0040327665767
0.0968433774293471,114.241849,47.0004344486454
0.0968422547733533,117.408032,46.9962800175992
0.0968389700681536,120.587449,46.9929281307777
0.0968378225111224,123.730013,46.990781355576
0.0968371782436066,126.887211,46.9899047198859
0.0968416008893067,130.040219,46.9896911602072
0.0968386407640052,133.198356,46.9848892969987
0.0968398323535512,136.375165,46.9837185126794
0.0968372309641225,139.554721,46.9833725645205
0.096834531204954,142.778291,46.9812248008183
0.0968319873581232,145.96969,46.9842195670647
0.0968270400005913,149.186503,46.980827432981
0.0968263121389272,152.383465,46.9807380096989
0.0968277074931155,155.566357,46.9756284456538
0.0968312113915833,158.870702,46.9754966255376
0.096832235932536,162.07713,46.9792279702491
0.0968324433431944,165.282599,46.9797417230665
0.0968296654953546,168.486607,46.9795730600879
0.0968292229337471,171.690142,46.9818682927218
0.0968299304715919,174.866688,46.9780340545862
0.0968299334712909,178.058946,46.979663030402
0.0968282513158968,181.261608,46.9768449327236
0.0968285804701092,184.493733,46.9824231483769
0.0968245618880205,187.696867,46.9802947867502
0.0968242558794195,190.855094,46.9794723086519
0.0968237356161604,194.031407,46.9802663092471
0.0968239230371342,197.199202,46.98238823095
0.0968233599162229,200.35975,46.9814865188489
0.096823058223506,203.526062,46.9798395048754
0.0968230985209805,206.702188,46.979510504869
0.0968249668645807,209.912407,46.982014843761
0.096826023528069,213.111949,46.9808056858709
0.0968273260159713,216.33295,46.9804450691374
0.0968289952684558,219.551439,46.9796930980985
0.0968280462906979,222.778952,46.9814848411495
0.0968282441403784,226.009637,46.9791650927484
0.0968271922778072,229.22961,46.9815126011278
0.0968288918872312,232.503664,46.9806756340259
0.0968252046989229,235.696224,46.9821604330132
0.0968238620692677,238.891658,46.9807674064456
0.0968248350040396,242.05319,46.9824376366337
0.0968244674409056,245.201137,46.9804101506138
0.0968250698360812,248.368124,46.9806001607024
0.0968263588163855,251.512805,46.9796186799568
0.0968271513834607,254.650457,46.9815366104195
0.0968271697810304,257.84038,46.9801505021062
0.0968267269833651,261.051184,46.9830869000101
0.09682546441761,264.321664,46.9779878287362
0.0968239078268785,267.497624,46.9804131393237
0.0968234895898067,270.68819,46.980146644912
0.0968232861282943,273.866374,46.9804172746544
0.0968233210117245,277.052937,46.9797546526567
0.0968238210810291,280.254392,46.9800700796508
0.0968229829775622,283.45396,46.9800326269944
0.0968236588669347,286.646511,46.9806658698777
0.0968231158049836,289.889336,46.9809721859573
0.0968251941153728,293.074754,46.9803293958553
0.0968286607053445,296.285469,46.9822905398667
0.0968308252528195,299.495588,46.9798010093475
0.096826317514087,302.681346,46.9796016759481
0.0968266607948476,305.854854,46.9794608900304
0.0968262230907161,308.994908,46.9805726952031
0.0968255751054637,312.139331,46.9812649989888
0.0968242571858178,315.290012,46.9805024771688
0.0968259711083518,318.436609,46.9795915932761
0.0968246950018309,321.573209,46.9802858093725
0.0968265543800152,324.72916,46.9802677492461
0.0968267300156528,327.884281,46.9779752555621
0.0968255207724962,331.015878,46.9791570094435
0.0968252429102724,334.165047,46.9810450108447
0.096824566641619,337.302994,46.9805841947924
0.0968251441214327,340.684376,46.9811412386513
0.0968264430183118,343.893442,46.9815290351692
0.0968264272713113,347.129483,46.9801809490977
0.0968263187135505,350.315659,46.9807409635562
0.0968255875700061,353.483716,46.9799502041688
0.0968255810679166,356.723255,46.9835949127858
0.0968241031413911,359.967105,46.9818876816776
0.096823080515741,363.234985,46.9812510144555
0.0968236379600586,366.458482,46.9813454756913
0.0968238378888497,369.678969,46.9812902699467
0.0968231794298348,372.861499,46.9806849356721
0.0968249728668386,376.017678,46.9795998269164
0.0968246660510285,379.176172,46.9808469210752
0.0968305812870858,382.355929,46.9831179050678
0.096833817939129,385.520805,46.9790589740993
0.0968274301949916,388.683112,46.9805467632001
0.0968249751436081,391.851732,46.9790642110089
0.0968239002911088,394.985696,46.9810401896179
0.0968231916710864,398.139142,46.980799775454
0.0968230428398404,401.280719,46.9803643287355
0.096823224834159,404.435808,46.9807577840026
0.0968233441265558,407.590182,46.980958685256
0.0968232532096062,410.778027,46.9806590180541
0.0968242535189618,413.958517,46.9798338502717
0.0968255553748669,417.206828,46.9807950242927
0.0968272754011067,420.385211,46.9799981471036
0.0968258052415623,423.56429,46.9809255332876
0.0968245585651412,426.750907,46.9805733757565
0.0968249297524063,429.922434,46.9818382657856
0.0968255807007804,433.087763,46.9795270528066
0.0968264075032141,436.272217,46.9787162021756
0.0968266902748353,439.458147,46.981092773872
0.0968271205127977,442.595977,46.9838876259955
0.0968285998425134,445.727038,46.9789821933391
0.0968251547613352,448.878106,46.9802269502774
0.0968240467102537,452.018263,46.9793276503288
0.0968245694094343,455.158287,46.9810140883875
0.0968247461153689,458.280523,46.9799242992824
0.0968246193234537,461.432674,46.979969990128
0.0968252516645555,464.576279,46.9800538840635
0.0968254437891957,467.775365,46.9813860116152
0.0968263514877291,470.913958,46.9801891389169
0.0968263995549022,474.019839,46.9805404825649
0.0968262739695368,477.203109,46.9809967832419
0.0968247930266499,480.379612,46.9815276590426
0.0968250670599095,483.54578,46.9801486089773
0.0968262186202951,486.70287,46.9795840449579
0.0968302767054999,489.872353,46.9805649487392
0.0968305110249127,493.021334,46.9838125528451
0.0968274805895402,496.207013,46.9781459827599
0.0968247609926789,499.364199,46.9802798444298
0.0968232790443907,502.523109,46.9809385795569
0.0968236183586496,505.685338,46.9807734981944
0.0968232318634273,508.831045,46.9805591471064
0.0968240730594815,511.993184,46.9801115183287
0.0968242260909158,515.125978,46.9816088170653
0.0968243454576116,518.252452,46.9806038284559
0.0968301834099926,521.424939,46.9803859092629
0.0968287978591967,524.589468,46.9807845710515
0.0968270040990674,527.787288,46.9802617679348
0.0968249245266129,530.929194,46.9813634145043
0.0968255646900117,534.054151,46.9799888520465
0.0968260210650229,537.234534,46.981747286042
0.0968262775141752,540.356371,46.98064243072
0.0968265025581023,543.5234,46.9813957947606
0.0968263521957004,546.692113,46.9797061693757
0.0968264114180578,549.910349,46.9823027004359
0.0968273918461906,553.098737,46.9784494668505
0.0968270438713694,556.311171,46.9828962033795
0.0968253715744072,559.516038,46.9793619246495
0.096823939058166,562.68282,46.9820190521233
0.0968230344243151,565.829568,46.9811078039145
0.0968234888517692,568.973007,46.9818091673452
0.0968242033859122,572.232613,46.9811193212374
0.0968234707988729,575.355925,46.9811854079988
0.0968226077688745,578.468662,46.9811753622541
0.0968228805547614,581.590601,46.9812991843204
0.0968232572656302,584.715625,46.9808566009197
0.0968247902456273,587.824088,46.9810147157131
0.0968263965835393,590.961464,46.980904189388
0.0968261143213116,594.109931,46.9820389197161
0.0968279539650279,597.297995,46.9818502098019
0.0968277823955593,600.486938,46.9799775702258
0.0968260151724197,603.65172,46.9821268462407
0.0968269780524834,607.113186,46.9814948125438
0.0968241766016905,610.376652,46.9813522914774
0.0968256085323096,613.581489,46.9807969467244
0.0968244000732238,616.766098,46.9821176361369
0.0968243296412982,619.897654,46.9806625323324
0.0968263225587226,623.079274,46.9840698621056
0.0968254221358336,626.233952,46.9800346955464
0.0968260883729648,629.400496,46.9817037330117
0.0968254222170912,632.554271,46.9810396731384


==> figs/figures/NonLinSimLinReco/NonlinSimBornReco_sub_4_QN_all.csv <==
QN_cost_all,QN_time_all,QN_snr_all
0.128986686676098,9.594609,42.3719150950342
0.10428247574939,16.971372,44.3795742015903
0.103367435430458,24.37928,45.6132183123111
0.0993073876267745,31.77571,45.6586459209182
0.0988429064498071,39.139606,45.736514969919
0.0983682541472999,46.502992,45.9431144499783
0.097738637264622,53.823756,46.4019322049507
0.0973408845041148,61.17231,46.7452195715235
0.0971972936429941,68.522729,46.8725259279782
0.0970562300522015,75.865862,47.0164364751369
0.0969884418287925,83.213539,47.0493320707091
0.0969386359572633,90.556421,47.0579107823947
0.0969112417802897,97.930902,47.0601830529281
0.0968832918628781,105.327165,47.0486580204033
0.0968751996425206,112.724481,47.0455696000527
0.096856624568828,120.109021,47.0277032147111
0.0968688394194204,127.511855,47.0000729921717
0.0969073170318332,134.917082,46.9386861130157
0.0968590899775413,142.26914,46.9783375219632
0.0968436261007987,149.645854,46.9862504748234
0.096846851742484,157.021935,46.956838632713
0.0968641825020203,164.379197,46.9715849767948
0.0968407445700213,171.747281,46.9679626406168
0.0968292600194901,179.133849,46.9709011484332
0.0968276368806962,186.523294,46.9771832927562
0.0968279448950379,193.922881,46.9695907321985
0.0968343355608667,201.325787,46.9504919135434
0.0968339361144997,208.704978,46.9949498580341
0.0968376590089726,216.095745,46.9554732024778
0.0968317223776009,223.495922,46.9509871990898
0.0968274972421009,230.842672,46.9535197570533
0.0968375577790228,238.256659,46.9668246619809
0.0968423150176802,245.647893,46.9468494574128
0.0968389294202345,253.020936,46.949346795514
0.0968299588648699,260.415631,46.9610967972731
0.0968313736667584,267.812254,46.9641825433697
0.0968257269610639,275.140268,46.9673748601355
0.0968246095814834,282.421775,46.9654960276435
0.0968264922939286,289.872752,46.962473768465
0.0968276216562745,297.315411,46.9786106278012
0.096828130433978,304.807792,46.9803876229892
0.096833630558732,312.298716,46.9856653300631
0.0968326022890672,319.711286,46.9777725019523
0.096827285189461,327.106866,46.9883978743692
0.0968269312421553,334.512392,46.9967195379861
0.0968381704802717,341.905097,46.9687176328418
0.0968318680535624,349.29807,46.9977700537166
0.0968295988493122,356.710327,46.9968566334761
0.0968257918525796,364.059333,46.9919510974464
0.0968288525144796,371.508357,46.9986094757341
0.096828941150405,378.955205,46.9796290192214
0.096828124129252,386.406399,46.9827325158766
0.0968314918690149,393.833212,46.9821930537088
0.096822683481801,401.281132,46.9810461417732
0.0968220029092168,408.639196,46.9848305277066
0.0968242690918934,416.042218,46.987742893574
0.0968252945530009,423.413587,46.9741942729617
0.0968255624987732,430.79363,46.9825304286817
0.0968301762814636,438.197817,46.9902961687816
0.0968288845450688,445.58916,46.9686195115252
0.0968246034293784,452.9677,46.9874517116214
0.0968271655316066,460.391856,46.9943363740262
0.0968278726906985,467.823383,46.969629361311
0.0968238254884138,475.261981,46.9861229006352
0.0968302145553415,482.685244,46.9971105964699
0.0968299184023705,490.116025,46.967235953395
0.0968246946987263,497.459391,46.9880156348277
0.0968275164142585,504.86715,46.9974079414294
0.0968306778261384,512.27737,46.9667409663869
0.0968282916262281,519.705603,46.9937553506809
0.0968232289317668,527.147822,46.9896904153358
0.096825019040029,534.568041,46.9790731853629
0.0968340393169827,541.95378,46.9985644433162
0.0968320741554834,549.396295,46.9668551611625
0.0968281197845473,556.859569,46.9905855570271
0.0968265095692896,564.306291,46.9946298317675
0.0968234074994122,571.751417,46.9788860874287
0.0968289745023976,579.207481,46.9877011598282
0.0968260030792398,586.625002,46.9746790672333
0.0968270770874672,594.063477,46.9734393345687
0.096839355494846,601.533177,46.9868146139162
0.0968355269863867,608.974681,46.9768982885149
0.0968407088251927,616.413992,46.9708388954639
0.0968399174375546,623.89059,46.9837656958447
0.0968385087138228,631.306883,46.9812805343552
0.0968242282572146,638.76393,46.9817970173523
0.0968246174480985,646.208668,46.981356001829
0.0968279455172411,653.675584,46.9779482979948
0.0968278719265323,661.150561,46.9813007349667
0.0968379662569462,667.641229,46.9811858691037
0.0968345000319116,675.101212,46.977992378536
0.0968271529337841,682.53024,46.9821370891907
0.0968369299330467,689.946916,46.9818282997812
0.0968247287327219,697.374726,46.9796433298038
0.0968498823127622,704.862818,46.9813815541648
0.0968439721753157,712.256285,46.9802081867683
0.0968439945411586,718.661329,46.9803686350349
0.0968258966897994,726.131869,46.9807253183734
0.0968425255441949,733.62588,46.9765885892527
0.0968338421376494,741.104629,46.9796294730777
0.0968334815754409,748.591648,46.9791657648815
0.0968465412776274,756.094507,46.9713062975266
0.0968433751105272,763.590361,46.9792180709316
0.0968328037206944,771.05527,46.9738228669605
0.0968352193503961,778.496688,46.9652526470663
0.0968300381004892,785.975566,46.9798960948474
0.0968328669796543,793.438372,46.9774554547865
0.0968264813841081,800.870839,46.9790936508437
0.0968337385733187,807.306586,46.9786502397824
0.0968246820971445,814.788818,46.9780305053531
0.0968282195275195,822.290596,46.9784911336867
0.096829534771089,829.805596,46.9781997530371
0.0968285040239125,837.301793,46.9785710230059
0.0968341667900998,844.781034,46.9774557346587
0.0968354202131214,852.230871,46.9764633191785
0.0968284288763367,859.658637,46.9815282442243
0.0968440427810075,867.075853,46.9726566077203
0.0968340007498363,874.516961,46.9744403814102
0.0968369580382901,881.972761,46.9769601132287
0.0968530563350218,889.422621,46.9712324140538
0.0968380105337379,896.871471,46.9793272354663
0.096846793714891,904.369984,46.9765307142249
0.0968357789124801,911.847638,46.9722910981852
0.0968371998520399,919.317557,46.9752714501712
0.0968708690271436,926.787088,46.977029199269
0.0968366524473374,934.25671,46.9737962337564
0.0968390187330824,941.740922,46.9766620696454
0.0968691153450086,949.210466,46.9787343146196
0.0968520128449587,956.659257,46.9732841706227
0.0968561343068139,964.09471,46.9778684456249
0.0968526388404022,971.475644,46.9779091127038
0.0968439610750367,978.879606,46.9756502650863
0.0968577938155353,986.338745,46.9774653292576
0.0968521087203808,993.796299,46.9808985384067
0.0968303581416828,1001.278939,46.978198644014
0.0968229535616229,1008.79071,46.9782780042109
0.0968239112234267,1016.286988,46.9770818728557
0.0968242918829791,1023.853864,46.9779369472084
0.0968260099208514,1031.390354,46.9756118484765
0.0968288281890036,1038.877552,46.9781803874515
0.0968317387165551,1046.353569,46.9763149408151
0.0968368693514664,1053.79606,46.9687922859631
0.0968288408160465,1061.241362,46.9798163658679
0.0968448294548251,1068.659302,46.9699326579953
0.0968546175075797,1076.094736,46.9682562641999
0.0968308792827114,1083.569674,46.9699765089287
0.0968268777719437,1091.042828,46.9693987638921
0.0968244229892024,1098.50359,46.969983204107
0.096831766906038,1105.965362,46.9717297661826
0.0968297783253357,1113.45914,46.9664438416683
0.0968245613530434,1120.904575,46.9708370250155
0.0968260709126924,1128.330849,46.9743635593168
0.0968366715062904,1135.743446,46.9607102410289
0.0968296981596749,1143.181696,46.9768936504279
0.0968252494777561,1150.645108,46.9779230593981
0.0968259880637162,1158.114405,46.9753496822903
0.0968305679529054,1165.565855,46.9772706371758
0.0968287078421273,1173.089499,46.970724599282
0.0968282049656339,1180.58897,46.9730588315102
0.0968236614461463,1188.061863,46.9722664142425
0.0968247912869282,1195.582419,46.9710561450784
0.0968268612160919,1203.102114,46.9728121453372
0.0968334913074237,1210.644635,46.9686161962933
0.096830760663865,1218.102878,46.9688998512057
0.0968284574232775,1225.562702,46.9675570317223
0.0968354995878868,1233.017509,46.9669484458195
0.0968265906076026,1240.471662,46.9713657948229
0.0968266347358035,1247.916551,46.9711504906472
0.0968375330245868,1255.360408,46.9646551831381
0.0968271177405023,1262.821916,46.9718170648915
0.0968259043819305,1270.304104,46.9745444160968
0.0968225649917572,1277.781849,46.9749436260584
0.096824076174176,1285.265142,46.9719685844307
0.0968263209843215,1292.781638,46.9752763907048
0.0968265907778429,1300.275661,46.9757309786105
0.096825981642165,1307.759263,46.9736527676405
0.0968258068593515,1315.268413,46.9748267705962
0.0968280767702361,1322.750187,46.9743027560325
0.096834888979837,1330.262068,46.9691318025016
0.096843410701873,1337.747815,46.9810751433703
0.0968329510250573,1345.231782,46.981252019069
0.0968280469237512,1352.74757,46.9742980400069
0.0968327752242264,1360.241425,46.9813201807632
0.0968288427933077,1367.760204,46.9793976631932
0.0968279690102178,1375.277601,46.9801265881605
0.0968267889038351,1382.773103,46.9803204918875
0.0968264542743744,1390.261409,46.9793131428275
0.0968312801843059,1397.805147,46.9796767560658
0.0968260460450141,1405.312521,46.9810217836413
0.096825408098074,1412.824165,46.97741097221
0.0968317392493091,1420.32738,46.9794020479249
0.0968318332220535,1427.797325,46.9783147995613
0.0968248985659532,1435.252281,46.9763800484067
0.0968247626161395,1442.75505,46.9779444082
0.0968235336893397,1450.266104,46.9756239679601
0.0968267578315763,1457.786671,46.9697314192893
0.0968324967628109,1465.310534,46.9813170050526
0.0968247970472003,1472.807592,46.9815671315568
0.0968284611705297,1480.307852,46.9750536879765
0.0968330888922859,1487.77982,46.9815323474154


==> figs/figures/NonLinSimLinReco/NonlinSimBornReco_sub_4_QN_wang.csv <==
QN_cost_wang,QN_time_wang,QN_snr_wang
0.128986686676098,9.652538,42.3719150950342
0.119782701647408,12.099467,44.193244370819
0.104733953795146,14.542399,44.4533559239184
0.102688373246675,16.951335,44.6444275275079
0.101348511599779,19.357784,44.9334565090626
0.101163653650989,26.54937,44.9582448520421
0.100868176341131,28.973484,45.039697399748
0.100585314221423,31.391572,45.1569218510134
0.0998531238057326,33.808959,45.4419952686571
0.0986664906165684,36.258608,46.0097181983389
0.0985111876818898,43.450523,46.0174989869126
0.0983118923104021,45.867616,46.0417823888093
0.0981788378645717,48.295989,46.0666927220712
0.0980920415901678,50.733004,46.1005202465558
0.0980273583650248,53.14573,46.1308516686244
0.0979797882501168,60.307653,46.1404986873411
0.0979243347388259,62.72045,46.167548338108
0.0978948802928914,65.140089,46.1848025163869
0.0978730838515464,67.546058,46.2068766552997
0.0978608110510328,69.943678,46.2211605801605
0.0978165131228265,77.127634,46.2283264911997
0.0977905830635262,79.535361,46.2414654872533
0.0977903829010851,81.480205,46.2497928004726
0.0977768333467066,83.880056,46.2502497520611
0.0977753244211959,85.922936,46.2509147912975
0.0977472647664309,93.046448,46.257720167517
0.0978048547579834,94.870516,46.2953746446826
0.0977262714983625,97.273334,46.2824020772377
0.0977294245989452,99.276266,46.279537340652
0.0977241385659275,101.082294,46.2816995002589
0.097691620137961,108.214581,46.2882032394617
0.0976942552353227,110.263311,46.2980637919298
0.0976807482937717,112.677775,46.2994331177012
0.0976833438627762,114.533094,46.300896125958
0.097683041562928,116.317482,46.3010294405859
0.0976582471697966,123.449723,46.3074395804381
0.0976619174818265,125.381513,46.3141447846597
0.0976572905258784,127.778066,46.3118871016466
0.0976569320482383,129.658488,46.3112293489695
0.0976578458543904,131.51333,46.3108324620844
0.0976415899956853,138.60845,46.3171229932357
0.0976188295427698,141.033547,46.4096661167413
0.0974747209468041,143.453218,46.5159024035072
0.0973672039846402,145.873671,46.639069744598
0.097263068640941,148.295249,46.7360434433631
0.097164850672729,155.441652,46.7380376925987
0.0971393660350167,157.848191,46.7401435167437
0.0971343871128891,160.265637,46.7412341367241
0.0971301855627948,162.693763,46.7417337921393
0.0971281356881723,164.850086,46.7424134565965
0.0971122143951948,172.123338,46.7443046133565
0.0971113261313516,174.068189,46.7461375104711
0.0971136530145113,175.994546,46.746901643592
0.0971102834363813,178.435206,46.7458459467192
0.0971097186831008,180.172364,46.7454129909713
0.0971018943230945,187.253583,46.7473961369892
0.0971163295212391,189.175475,46.7557731153983
0.0970994571780695,191.630346,46.7525250113115
0.0970985705282637,193.533221,46.7519713991964
0.0970985577581024,195.283527,46.7520651998134
0.0970877416194563,202.328398,46.754058484959
0.0970876979443078,204.292548,46.754843724835
0.0970931391884828,206.108874,46.7587977627554
0.097092884209053,207.929107,46.7596836235142
0.0970936120510498,209.785968,46.7612553540068
0.0970736407881077,216.951344,46.7633239256568
0.0970754745692274,218.854757,46.7640255406309
0.097074877657982,220.636822,46.7639346590917
0.0970741095706755,222.381229,46.7637079954266
0.0970742654305849,224.069977,46.7638018753343
0.0970698122491731,231.023496,46.7657985168019
0.0971535098064675,232.947664,46.8020146932882
0.0970738107603897,235.354485,46.7811911712804
0.0970712715444045,237.578605,46.781913653464
0.0970686903248233,239.343777,46.7833985998454
0.0970463159876031,246.432499,46.7852989141381
0.0970529844262686,248.526418,46.7864691819091
0.0970507403266777,250.30151,46.7862233785109
0.0970509566019925,252.01169,46.7862539387104
0.0970469060637975,253.810585,46.7855058706906
0.0970435665761445,260.728611,46.7873675113606
0.0970425324018622,263.226505,46.7915778847966
0.0970383923554609,265.634523,46.7971894147757
0.0970366144333066,268.042108,46.8170855187728
0.0970241022147154,270.468598,46.8298294517008
0.097001979519056,277.63716,46.8312930638374
0.0970133702308087,279.60652,46.8329521989751
0.0970013168654206,281.929702,46.8319773168892
0.0970060064364248,283.711647,46.831458153859
0.0970012199348416,285.640424,46.8319792048571
0.0969974558803638,292.748932,46.8334308918485
0.096997383810178,295.160296,46.835364162535
0.0970013157201861,296.811038,46.8387983605807
0.0969952504678656,299.194246,46.8378450451849
0.0969949834455016,301.207552,46.8372077858529
0.0969897314917804,308.099172,46.838600329784
0.0969901414620699,310.302324,46.8391436072299
0.0969897374443852,312.673389,46.8388287477869
0.0969897707140104,314.645909,46.838892436326
0.0969897719934227,316.414681,46.8388889305462
0.0969876909347315,323.191297,46.8402888984422
0.0969855389651005,325.598277,46.8585415213281
0.0969868582986761,327.506908,46.8760625063692
0.0969964062154214,329.922751,46.8936130282133
0.0969890220713612,332.306667,46.8905762917623
0.0969530231174653,339.48403,46.8917002028989
0.0969514860437232,341.846181,46.8921281825948
0.0969510511218582,344.046945,46.8923362226582
0.0969508955500739,346.061243,46.8925224277895
0.0969509166971096,348.188397,46.892676793075
0.0969452372678276,355.211116,46.8936523165212
0.0969459902786489,357.17491,46.8941900268794
0.0969520573000633,358.853034,46.8952632558036
0.0969538375137508,360.539086,46.8955409843586
0.0969464125505795,362.693462,46.8940583721103
0.096941974153933,369.535436,46.8950284837674
0.0969698930007876,371.590885,46.9030348226293
0.0969692712363559,373.23657,46.9031227054944
0.096964725633812,375.011419,46.9046734482916
0.0969640886522511,376.888787,46.9046869179137
0.0969268991818722,384.085739,46.9054769208438
0.0969452311825505,386.076576,46.9061724068186
0.0969308103981932,388.048462,46.905730743102
0.0969309421817806,389.76715,46.9057781037266
0.0969316173360866,391.512619,46.9058213758641
0.0969243770528672,398.655469,46.9066326038709
0.0969253200605452,400.596536,46.9068671502408
0.0969272554237925,402.394172,46.9071344411029
0.0969251247921795,404.245686,46.9068402210096
0.0969251690923206,406.04891,46.906855432395
0.09692288520758,412.775357,46.907627252634
0.09692599183747,415.020595,46.9092270535521
0.0969261939502654,416.769043,46.9093412646361
0.0969241954925786,418.934538,46.9079362320438
0.096924143060763,420.726073,46.9076814954847
0.0969218862854813,427.468522,46.9084658528894
0.0969242391133737,429.577045,46.9098218153132
0.0969234741154308,431.226805,46.9103843430161
0.0969230901112031,433.224148,46.9110666546751
0.0969228137128203,435.283341,46.9120267695398
0.0969176304065521,442.060733,46.9128038117568
0.096919453425052,443.920836,46.9137434504523
0.0969179420221314,445.934901,46.9133029780144
0.0969183179819772,447.712404,46.9134795744264
0.0969182147810226,449.486414,46.9130222869263
0.0969166640766125,456.186056,46.913771503471
0.0969190913541366,458.62985,46.9167097598816
0.0969165390177796,460.565675,46.9204268936608
0.0969279037963914,462.989032,46.9351233803887
0.0969193272470827,464.7766,46.9400614566464
0.0968969131529623,471.758879,46.9406493589216
0.0968976708002278,473.659373,46.9407302032448
0.0968971495131045,475.392637,46.9407205041902
0.0968976251449482,477.054589,46.9407155406257
0.0968970316032935,478.696357,46.9407233225892
0.0968952009164457,485.623241,46.9412775820094
0.0969035761873347,487.780573,46.9447605174294
0.0969026274819807,489.436097,46.9448838376169
0.096901710258241,491.221909,46.9452347565053
0.0969017376765122,492.884961,46.9452967806443
0.096889260094234,499.954925,46.9458538092937
0.0969082276477239,501.844869,46.947255376489
0.0968906862630405,503.874374,46.9461196030156
0.0968904902693682,505.653777,46.9461775237724
0.0968903674100383,507.379628,46.9461500639653
0.0968881112124342,514.322281,46.9466352020815
0.096895507141948,516.163735,46.9480072845934
0.0968889807767814,518.259216,46.946993662121
0.0968891647224038,520.143887,46.9471050373878
0.0968885827353481,522.167663,46.9468244330275
0.0968873484550963,529.087166,46.9473180527482
0.0968888078097895,531.445406,46.94925775762
0.0968880756428524,533.092161,46.949450625263
0.0968882630151158,534.836538,46.9495619312613
0.0968880436819461,536.550119,46.949474141336
0.0968848057244918,543.268606,46.9499420737029
0.0968849422502048,545.091994,46.950000551768
0.0968848426266927,547.020274,46.9499284157698
0.0968848136624244,548.80801,46.9499583779693
0.0968849581978958,550.428468,46.9500109657337
0.0968843136653015,557.135465,46.950481332969
0.0968873179922633,559.395918,46.9578889442033
0.0968854146132575,561.830818,46.9591220642611
0.0968840667234079,563.853352,46.9604178774298
0.0968818734278433,566.201409,46.9626197288429
0.0968745814196249,573.137437,46.9630196428785
0.0968771808642635,574.972961,46.9632723208874
0.0968748195320411,577.072528,46.9630959766386
0.0968747314827418,578.812893,46.9630868404839
0.0968747842472024,580.530565,46.9630930494703
0.0968735770737637,587.344758,46.9634933773645
0.096876729949534,589.458858,46.9644720825751
0.0968767793728745,591.075905,46.9644998979299
0.0968773420554001,592.696673,46.9647301613782
0.096877107589673,594.558753,46.9646979877661
0.0968719789159778,601.392369,46.9650775979552
0.0968727739623015,603.32361,46.9652445192061
0.09687217310162,605.212435,46.9651337549313
0.0968720423543983,606.905611,46.965105017792
0.0968720340344437,608.522419,46.965081893407


==> figs/figures/NonLinSimLinReco/NonlinSimBornReco_sub_4_fista.csv <==
fista_cost,fista_time,fista_snr
0.128990732812403,3.146714,42.3718775054405
0.127133996015416,6.13129,42.4545862630591
0.125454847493382,9.094752,42.5343655473774
0.123923238688904,12.058896,42.6113543850991
0.122517531848263,15.057231,42.6857074120349
0.121217306390343,18.000229,42.7576554457222
0.120009418695973,20.935164,42.8273707028806
0.118886752832319,23.864649,42.8949187130211
0.117840851288354,26.790196,42.9603888010998
0.116862655036777,29.712671,43.0239350443713
0.115948426474435,32.62674,43.0856773051019
0.115098119699964,35.541647,43.1456660483533
0.114308535375287,38.46446,43.2039688611797
0.113571751944987,41.413924,43.2607199273207
0.112883517048962,44.335509,43.3160222231304
0.112239939159538,47.251791,43.3699158310111
0.111637689971714,50.176498,43.4224507582991
0.111071401926181,53.096684,43.4737335210812
0.110537587591103,56.042549,43.5238400888231
0.110034456690318,59.002508,43.5727862710763
0.109560065294761,61.977982,43.6206077607926
0.109111265011929,64.964425,43.6673868862324
0.108685716579614,67.984651,43.7131854293386
0.108281975748481,70.992132,43.7580095326537
0.107898867684834,73.99004,43.8018759668724
0.107534997226562,76.97794,43.844851798973
0.107189017764645,79.938387,43.8869882034256
0.106859383491189,82.907677,43.9282793493373
0.106545053864698,85.873132,43.968740352984
0.106244823490498,88.848403,44.0084324778351
0.105958209969419,91.832768,44.0473945114782
0.105684703098759,94.834172,44.0856120672475
0.105423410161375,97.802253,44.1231020335125
0.105173026464631,100.767577,44.1599211036674
0.104933068625283,103.706652,44.1961042296614
0.104703563986759,106.708003,44.2316235333693
0.10448425045329,109.680449,44.2664744455592
0.104274075196834,112.632732,44.3007139413328
0.104072423974283,115.578843,44.3343996841067
0.10387886624767,118.516475,44.3674890347246
0.103693126814925,121.472206,44.3999960589765
0.103514559987918,124.489148,44.4319701925675
0.103342540997707,127.439076,44.4634396327953
0.103177051560132,130.374551,44.49437196361
0.103017838884617,133.313531,44.5247731322239
0.10286423353117,136.250736,44.5546935531338
0.102715820734101,139.199304,44.5841642817989
0.102572820334442,142.143073,44.6131486826167
0.102435048546251,145.080216,44.6416493193879
0.102302067991065,148.033784,44.6697198659365
0.102173413281332,151.021092,44.6973891401136
0.102049159124852,154.066333,44.7246169341843
0.10192918644528,157.034801,44.7514031833601
0.101813043280679,160.004844,44.7778045359991
0.101700376844404,162.962232,44.8038465214659
0.101591432581903,165.916018,44.8294841732325
0.101486039697205,168.869533,44.8547142461429
0.101383901274219,171.815515,44.8795955143246
0.101284741563842,174.759171,44.9041488786965
0.101188721093064,177.730855,44.9283274648781
0.101095689685353,180.68796,44.9521255470878
0.101005339732027,183.633008,44.9756034195324
0.100917496563717,186.569463,44.9987811775963
0.100832312556094,189.559777,45.0216092999304
0.100749703111491,192.548818,45.0440793078489
0.100669349587792,195.56661,45.0662574165969
0.100591164812602,198.619546,45.0881617789612
0.100515508328858,201.626587,45.1097375753679
0.100441971712352,204.59993,45.1309758956047
0.100370367591122,207.664829,45.1519442927446
0.10030063023704,210.615709,45.1726588823437
0.100232879644234,213.573698,45.193064188029
0.100166988031165,216.575776,45.2131477292922
0.100102800105446,219.586661,45.2329671070551
0.10004019928869,222.559647,45.2525457011291
0.0999793295444176,225.543368,45.2718263552588
0.0999200944286847,228.564565,45.2908106711017
0.0998622829895265,231.609202,45.309562683904
0.0998059069481109,234.589726,45.3280961571778
0.0997510620194195,237.546356,45.3463518129485
0.0996976466256785,240.475943,45.3643146900798
0.0996454994157663,243.413085,45.3820508738957
0.0995945610012263,246.344876,45.3995814957589
0.0995450032513455,249.343896,45.416862878467
0.0994966797386387,252.327899,45.4338794800945
0.0994494615919791,255.271766,45.4506920882868
0.0994033128082172,258.263713,45.4673163480851
0.0993583310638192,261.206176,45.4837137361193
0.0993144299220928,264.128298,45.4998600415542
0.0992714572533375,267.073688,45.51581567525
0.0992294536380112,270.073308,45.531600269715
0.0991885412474965,273.001667,45.547175965258
0.099148609832425,275.95714,45.5625149876002
0.0991094581729645,278.893721,45.5776766240331
0.0990711433973073,281.849915,45.5926790896383
0.09903372655247,284.778882,45.6074860121908
0.0989971349872291,287.714615,45.6220686398499
0.0989613327291183,290.670538,45.6364849304762
0.0989262148969763,293.632879,45.650753605173
0.0988919223784313,296.562988,45.6648406575634
0.0988583579563269,299.513943,45.6787186328508
0.0988254484991078,302.459929,45.6924425669556
0.0987931912410775,305.420164,45.7060298480024
0.0987616878300961,308.342395,45.7194457826822
0.0987308215162017,311.25928,45.7326658824156
0.0987005192408053,314.172667,45.7457405985946
0.0986708333129685,317.090459,45.7586877359062
0.0986417657685139,320.021405,45.771473299036
0.0986132996529251,323.027574,45.7840739319687
0.098585335805627,326.045989,45.7965374709823
0.0985579600023553,328.968791,45.8088826704589
0.0985311397648544,331.89932,45.8210760720618
0.0985048689948019,334.824916,45.8330935514528
0.0984790613495562,337.769326,45.8449818840049
0.0984537678203966,340.703725,45.8567592816388
0.0984289900880291,343.645215,45.8683938416292
0.0984047625374444,346.583905,45.8798615901772
0.0983809511038798,349.525582,45.8912083549226
0.098357683792623,352.47671,45.9024515059472
0.0983348363508899,355.440221,45.9135601706389
0.0983124839803022,358.404482,45.9245112524795
0.0982904973972245,361.397574,45.9353476722119
0.0982689539960662,364.344227,45.9460868342469
0.098247822834761,367.34538,45.9566981039629
0.0982271182941638,370.278763,45.9671594502628
0.0982067243011997,373.219713,45.977510110513
0.0981867254912206,376.153876,45.9877676546967
0.0981671357625238,379.131121,45.997904391702
0.0981478988326344,382.117399,46.007898217811
0.098128969124126,385.071259,46.0177836400239
0.0981103937320691,388.009128,46.0275778644155
0.0980921332034308,390.938059,46.0372575470843
0.0980742192557821,393.881814,46.0467984747381
0.0980565911553926,396.823571,46.0562253847847
0.0980392792355899,399.771707,46.0655550744141
0.0980222765219329,402.734133,46.0747689045058
0.0980056074128892,405.666652,46.0838235664517
0.097989159273835,408.601383,46.0927651686815
0.0979730400868523,411.538159,46.1016365355216
0.0979571915453865,414.482016,46.110403354796
0.0979416524474806,417.416193,46.1190247903378
0.0979263584820691,420.37015,46.1275482670211
0.0979113358790574,423.325774,46.1360113223031
0.0978965595246854,426.267447,46.1443695015061
0.0978820545771331,429.21472,46.1525875926447
0.0978678020908653,432.233363,46.1607184868309
0.0978537842806048,435.209486,46.1687962125983
0.0978399757869833,438.138982,46.1767763368676
0.0978264546654048,441.066045,46.1846317207878
0.0978130949867447,444.001326,46.1924066612535
0.0977999784279574,446.959825,46.2001346588327
0.097787090748636,449.89549,46.2077701687219
0.0977744129082356,452.869297,46.2152871777475
0.0977618940075857,455.806483,46.2227273270496
0.0977496202721247,458.752053,46.2301246664583
0.0977375429357525,461.697473,46.2374333137321
0.0977256402591099,464.640982,46.2446291894812
0.0977139362491809,467.562079,46.2517504265282
0.0977024143198707,470.483662,46.2588323538391
0.097691056668029,473.420479,46.2658295407737
0.0976799208527173,476.398659,46.2727188756718
0.0976689276352455,479.373659,46.2795361127353
0.0976580966969289,482.365573,46.2863170429767
0.0976474528293309,485.314757,46.2930172231722
0.0976369737625941,488.301001,46.2996138269109
0.097626657898496,491.237125,46.3061411696892
0.097616515762519,494.174846,46.3126361982229
0.0976064906548957,497.105729,46.3190537985881
0.0975966675226604,500.069848,46.3253717186652
0.0975869476559328,503.007711,46.3316232657299
0.0975774010350006,505.97707,46.337846422714
0.0975680134071723,508.913127,46.3439955044277
0.0975587466945236,511.871591,46.3500487419005
0.0975496021222737,514.832443,46.3560383268344
0.0975406406410613,517.789159,46.3620036112636
0.097531804274742,520.739151,46.3678980063726
0.0975230983724654,523.701312,46.3737004073161
0.0975144809113271,526.662131,46.3794416850517
0.0975060491662753,529.641168,46.3851626823734
0.097497728863893,532.583537,46.3908164423522
0.0974895489223513,535.5443,46.3963813274749
0.097481428504044,538.491965,46.4018872274643
0.0974734989585449,541.437441,46.4073770403119
0.0974656442920035,544.431109,46.4128033439803
0.0974579218057583,547.433947,46.4181434363574
0.0974503047074199,550.408519,46.4234271479027
0.0974428002224082,553.372277,46.4286981149748
0.0974354085301522,556.336793,46.4339090803125
0.0974281339226355,559.29823,46.4390363071623
0.0974209371524372,562.273331,46.4441095278554
0.0974138600066035,565.223524,46.4491734132197
0.0974068574927814,568.259925,46.4541803133229
0.0974000160261146,571.26971,46.4591059124759
0.0973932101194169,574.230177,46.4639798592968
0.0973865381189536,577.210388,46.4688473699758
0.0973799447700791,580.16313,46.4736607268373
0.0973734661289872,583.131053,46.4783951639671
0.097367065167654,586.090176,46.4830802155229
0.0973607762387042,589.047441,46.487761398169
0.0973545837568429,592.016203,46.4923909523997


==> figs/figures/NonLinSimLinReco/NonlinSimBornReco_sub_4_fista_all.csv <==
fista_cost_all,fista_time_all,fista_snr_all
0.128986661208691,10.839233,42.3719150983789
0.127129233277756,19.149629,42.4546403835343
0.125453676965957,27.358747,42.5343725276134
0.123923130205435,35.608232,42.6113356086165
0.122515479941381,43.811094,42.6857160647832
0.121214919558271,51.97856,42.7576744689629
0.120008799289387,60.151116,42.8273553450263
0.118886505147015,68.305512,42.8948857900524
0.117839474834852,76.518854,42.9603770510785
0.116861111968006,84.743998,43.0239310260422
0.115948059636519,92.960738,43.0856476231238
0.115097887385397,101.074766,43.1456219983303
0.114307626892887,109.220246,43.2039425811949
0.113570861537999,117.424804,43.2607010329669
0.112883265596944,125.650292,43.315981826804
0.112239837857759,133.88218,43.369863348357
0.111637178651535,142.089047,43.4224145536518
0.111070922595257,150.314916,43.4737041070155
0.11053742326998,158.5188,43.5237913513115
0.110034437714247,166.643929,43.5727282201293
0.109559794196781,174.817488,43.620565133503
0.109110980116362,182.986751,43.6673506914464
0.108685654032942,191.092351,43.7131304191965
0.108281993517981,199.252014,43.7579466847986
0.107898703074511,207.409267,43.8018289287874
0.107534787647101,215.574428,43.8448114832662
0.107189013775986,223.737011,43.8869285109832
0.106859474901983,231.988878,43.9282138635095
0.106544935952663,240.196699,43.9686918042267
0.106244689975898,248.330102,44.0083902754018
0.105958253143126,256.435261,44.0473327031236
0.105684812092238,264.555694,44.085545626697
0.105423313554188,272.694038,44.1230530377707
0.105172898077482,280.743613,44.1598793762849
0.104933115827532,288.876972,44.196043293486
0.10470366184159,296.977584,44.2315589531663
0.104484166139917,305.074927,44.2664278720514
0.104273942384923,313.22068,44.3006738858672
0.104072446277399,321.322682,44.3343394072514
0.103878922945792,329.414667,44.3674259764446
0.103692999162245,337.529893,44.3999525192682
0.103514342438594,345.669169,44.4319330005821
0.103342486666144,353.77391,44.4633812389581
0.10317706572781,361.890117,44.4943103665366
0.103017639620262,370.077584,44.5247328489198
0.102863959571305,378.242708,44.5546618114372
0.102715746910254,386.367554,44.5841104078156
0.102572758062349,394.557134,44.6130905926052
0.102434825003859,402.69987,44.6416143391704
0.102301791790222,410.862763,44.6696934055715
0.102173287128966,418.998902,44.6973386193431
0.102049084175319,427.183784,44.7245617087887
0.101928954137777,435.341077,44.7513730821704
0.101812740585734,443.490258,44.7777828543707
0.101700211721889,451.622053,44.8037997003831
0.10159130509395,459.864696,44.8294322879256
0.101485797115406,468.063174,44.8546889985015
0.101383589920609,476.210755,44.8795781595704
0.101284577589926,484.358772,44.9041063940619
0.101188580804623,492.518601,44.928279922491
0.101095430238664,500.665357,44.9521064482577
0.101005055795596,508.770579,44.9755917458631
0.100917312804387,516.899859,44.9987423487372
0.10083215054679,525.00424,45.0215654135305
0.100749428993173,533.143732,45.0440666364956
0.100669070211553,541.279381,45.0662518521439
0.100591016693606,549.412149,45.0881270831082
0.100515272521445,557.49887,45.1096981319792
0.100441680444579,565.614432,45.1309688301665
0.100370102854291,573.764448,45.1519429647274
0.100300475401627,581.912215,45.1726282243152
0.100232698792788,590.076741,45.1930295208412
0.100166730924935,598.258732,45.2131450747026
0.100102528131542,606.371868,45.2329697884138
0.100040022158933,614.492455,45.2525167332016
0.0999791495516407,622.682515,45.2717947410975
0.0999197998722096,630.859388,45.2908100984804
0.0998620194763671,638.99562,45.3095679399925
0.0998057085073075,647.049139,45.3280701927931
0.0997508567589217,655.194564,45.3463176995408
0.0996973675996767,663.394394,45.3643105990378
0.0996452331677567,671.57209,45.3820502342295
0.0995943918885676,679.719517,45.3995535639342
0.099544799916302,687.915466,45.4168252784012
0.099496382989938,696.052937,45.4338694916934
0.0994491984229657,704.191679,45.4506899241138
0.0994031290271789,712.353612,45.4672900525731
0.099358141448682,720.515283,45.4836742529267
0.0993141625152598,728.643695,45.4998472368246
0.0992712035949638,736.769656,45.5158127681592
0.0992292506630516,744.981627,45.5315745718047
0.0991883340236989,753.165,45.5471364773692
0.0991483275967337,761.348303,45.5625016696388
0.0991092202993099,769.506398,45.5776732897371
0.0990709084229906,777.698384,45.5926542032488
0.0990335173437527,785.835343,45.6074472120664
0.0989968986338938,794.004548,45.6220549861226
0.0989610721430983,802.168926,45.6364812852468
0.0989259839752511,810.331001,45.650729775107
0.0988916709082552,818.496346,45.6648035061837
0.098858092585557,826.713064,45.6787054063465
0.0988251933637424,834.868834,45.6924387484897
0.0987929832472957,843.040805,45.7060065335674
0.098761427097388,851.258856,45.7194106877842
0.0987305187623363,859.442178,45.7326537454018
0.0987002747966659,867.629085,45.74573819126
0.0986706052869886,875.735734,45.7586663854883
0.0986415227904142,883.886466,45.7714407677845
0.0986130444545043,892.037381,45.784063641596
0.0985851033543246,900.219958,45.7965373824569
0.0985577282689632,908.356053,45.8088642444273
0.0985308917869093,916.480257,45.8210463606657
0.0985045952066335,924.645796,45.8330857769056
0.0984787913440432,932.792394,45.8449845128206
0.0984535080585869,940.9575,45.8567445840053
0.0984287519501771,949.198773,45.8683680287283
0.0984044673292344,957.386031,45.8798569797839
0.0983807028080376,965.540493,45.8912140206725
0.098357413079191,973.701597,45.9024408919733
0.0983346179124845,981.866246,45.9135393359951
0.0983122017719998,990.041146,45.9245110712745
0.0982902568344669,998.218411,45.9353578036769
0.0982687248099635,1006.441743,45.946081108966
0.0982475899801498,1014.637353,45.9566826014196
0.0982268314807345,1022.825019,45.9671633972624
0.0982064948250388,1031.023962,45.9775248397902
0.0981864828436261,1039.248226,45.987768220631
0.0981669028724402,1047.467003,45.9978947148812
0.0981476261501087,1055.735835,46.007905434306
0.0981287072642468,1063.864357,46.0178015303181
0.0981101559168381,1072.005348,46.0275838922619
0.0980918925882995,1080.199366,46.0372528680598
0.0980739292928316,1088.342238,46.0468081113889
0.0980563547014016,1096.521652,46.0562478390907
0.0980390272527082,1104.612561,46.0655681481494
0.0980220292730578,1112.748209,46.0747617093938
0.0980053257733479,1120.923221,46.083833816463
0.0979889223514186,1129.127194,46.0927942504394
0.0979727896800814,1137.373,46.1016467272373
0.0979569578057476,1145.52213,46.1103941995674
0.0979413777093476,1153.668776,46.1190381408564
0.0979260984814998,1161.82071,46.1275791866392
0.0979110787047632,1170.010183,46.1360181347919
0.0978963009338018,1178.156464,46.1443565970629
0.0978817914207748,1186.291493,46.1525971309392
0.0978675282597143,1194.44843,46.1607434023986
0.0978535128224093,1202.593157,46.1687982877774
0.0978397097957784,1210.79479,46.1767639002982
0.0978261739237923,1218.958131,46.1846417411763
0.097812842190943,1227.121362,46.1924331547218
0.0977997258664525,1235.28654,46.2001392617017
0.0977868189236585,1243.440634,46.2077612579101
0.097774130771078,1251.605294,46.215300213273
0.0977616261499133,1259.74721,46.2227571019468
0.0977493454223509,1267.977625,46.2301329911373
0.0977372645531072,1276.133292,46.2374287835492
0.0977253623602905,1284.305848,46.24464537979
0.0977136575840773,1292.426925,46.2517837237511
0.0977021290300892,1300.599409,46.2588448339053
0.0976907995694602,1308.773219,46.2658295447892
0.0976796317467319,1316.965803,46.2727386576943
0.0976686609535383,1325.100054,46.2795730715779
0.0976578408068821,1333.247253,46.2863336942843
0.0976471858490766,1341.484202,46.293021424267
0.0976367027470703,1349.704942,46.2996372190978
0.0976263763311455,1357.891588,46.3061819706357
0.0976162213297919,1366.072107,46.3126565419227
0.0976062084088527,1374.205203,46.3190618078147
0.0975963663302521,1382.347084,46.3253986313273
0.0975866726637727,1390.527414,46.3316678868147
0.0975771422394018,1398.720007,46.3378704412017
0.0975677303707222,1406.950479,46.344007172023
0.0975584588087459,1415.158421,46.3500789542704
0.0975493346656504,1423.405438,46.3560866674653
0.0975403726497993,1431.558687,46.3620311691735
0.0975315203491662,1439.680593,46.3679133125245
0.0975228151875318,1447.81,46.3737339329665
0.0975142199207558,1455.957497,46.3794938766742
0.0975057571785669,1464.137517,46.3851939807555
0.0974974201740863,1472.269625,46.3908350607312
0.0974892466039983,1480.484517,46.39641794099
0.0974811630574473,1488.658489,46.4019434191053
0.0974732086186331,1496.820189,46.4074122814675
0.0974653545188043,1504.992434,46.4128253830269
0.0974576362829919,1513.180001,46.4181834690528
0.0974500188200859,1521.298279,46.4234872426932
0.0974424957590741,1529.441392,46.428737424493
0.0974351111694359,1537.596215,46.4339347196968
0.0974277908763143,1545.710111,46.4390798408863
0.0974206317324548,1553.866168,46.4441735725136
0.0974135591813131,1561.985993,46.4492165738517
0.0974065660742698,1570.12951,46.4542094928402
0.0973996990170935,1578.300283,46.459153003594
0.0973929135881005,1586.45656,46.4640477508707
0.0973862254206518,1594.611695,46.4688943805272
0.0973796432967762,1602.779662,46.4736935250871
0.0973731671948623,1610.919216,46.4784457995825
0.097366747114707,1619.092987,46.4831518109972
0.0973604728307096,1627.26586,46.4878121444036
0.0973542856647772,1635.451145,46.4924273593281


==> figs/figures/NonLinSimLinReco/RecoSNR.txt <==
XY:
The PSNR of FISTA 40.350945 
The SNR of FISTA 42.976507 

The PSNR of FISTA_all 40.350333 
The SNR of FISTA_all 42.975895 

The PSNR of QN is 40.316331 
The SNR of QN is 42.941893 

The PSNR of QN is 40.958714 
The SNR of QN is 43.584276 

The PSNR of QN is 42.987488 
The SNR of QN is 45.613049 

The PSNR of QN is 43.659627 
The SNR of QN is 46.285189 

The PSNR of QNUR is 40.705186 
The SNR of QNUR is 43.330748 

The PSNR of QNUR is 42.830355 
The SNR of QNUR is 45.455916 

The PSNR of QNUR is 43.610002 
The SNR of QNUR is 46.235563 

The PSNR of QN_all is 43.814516 
The SNR of QN_all is 46.440078 

The PSNR of QN_wang is 41.199032 
The SNR of QN_wang is 43.824593 

The PSNR of QN_wang is 41.332265 
The SNR of QN_wang is 43.957826 

The PSNR of QN_wang is 43.069555 
The SNR of QN_wang is 45.695116 

YZ:

The PSNR of FISTA 41.266631 
The SNR of FISTA 43.818080 

The PSNR of FISTA_all 41.266625 
The SNR of FISTA_all 43.818073 

The PSNR of QN is 41.235671 
The SNR of QN is 43.787120 

The PSNR of QN is 41.780855 
The SNR of QN is 44.332304 

The PSNR of QN is 42.720265 
The SNR of QN is 45.271714 

The PSNR of QN is 43.160704 
The SNR of QN is 45.712153 

The PSNR of QNUR is 41.334309 
The SNR of QNUR is 43.885758 

The PSNR of QNUR is 42.670574 
The SNR of QNUR is 45.222023 

The PSNR of QNUR is 43.215844 
The SNR of QNUR is 45.767293 

The PSNR of QN_wang is 41.638786 
The SNR of QN_wang is 44.190235 

The PSNR of QN_wang is 41.848015 
The SNR of QN_wang is 44.399464 

The PSNR of QN_wang is 42.895592 
The SNR of QN_wang is 45.447041 

The PSNR of QN_all is 43.189889 
The SNR of QN_all is 45.741337  


XZ:
The PSNR of FISTA 37.844515 
The SNR of FISTA 40.425905 

The PSNR of FISTA_all 37.844516 
The SNR of FISTA_all 40.425906 

The PSNR of QN is 37.742669 
The SNR of QN is 40.324059 

The PSNR of QN is 38.013985 
The SNR of QN is 40.595375 

The PSNR of QN is 38.639124 
The SNR of QN is 41.220514 

The PSNR of QN is 38.746924 
The SNR of QN is 41.328314 

The PSNR of QN is 38.875250 
The SNR of QN is 41.456640 

The PSNR of QNUR is 38.589610 
The SNR of QNUR is 41.171000 

The PSNR of QNUR is 38.804551 
The SNR of QNUR is 41.385941 

The PSNR of QNUR is 38.874959 
The SNR of QNUR is 41.456349 

The PSNR of QN_all is 38.842479 
The SNR of QN_all is 41.423869 

The PSNR of QN_wang is 38.083530 
The SNR of QN_wang is 40.664920 

The PSNR of QN_wang is 38.155676 
The SNR of QN_wang is 40.737066 

The PSNR of QN_wang is 38.719060 
The SNR of QN_wang is 41.300450 



==> figs/figures/NonLinSimNonLinReco/RecoSNR.txt <==
XY:
The PSNR of FISTA 48.830917 
The SNR of FISTA 51.492735 

The PSNR of FISTA_all 48.829874 
The SNR of FISTA_all 51.491692 

The PSNR of QN is 48.849645 
The SNR of QN is 51.511463 

The PSNR of QN is 48.778969 
The SNR of QN is 51.440787 

The PSNR of QNUR is 48.432932 
The SNR of QNUR is 51.094750 

The PSNR of QN_all is 48.882417 
The SNR of QN_all is 51.544235 

The PSNR of QN_wang is 47.221509 
The SNR of QN_wang is 49.883327 


YZ:
The PSNR of FISTA 46.811622 
The SNR of FISTA 49.444617 

The PSNR of FISTA_all 46.811176 
The SNR of FISTA_all 49.444171 

The PSNR of QN is 46.869807 
The SNR of QN is 49.502802 

The PSNR of QN is 47.569735 
The SNR of QN is 50.202730 

The PSNR of QNUR is 46.158324 
The SNR of QNUR is 48.791319 

The PSNR of QN_wang is 44.536624 
The SNR of QN_wang is 47.169619 

The PSNR of QN_all is 47.293526 
The SNR of QN_all is 49.926521 

XZ:
The PSNR of FISTA 43.842329 
The SNR of FISTA 46.550215 

The PSNR of FISTA_all 43.841762 
The SNR of FISTA_all 46.549647 

The PSNR of QN is 43.925874 
The SNR of QN is 46.633760 

The PSNR of QN is 44.499741 
The SNR of QN is 47.207626 

The PSNR of QNUR is 43.267371 
The SNR of QNUR is 45.975257 

The PSNR of QN_all is 44.287610 
The SNR of QN_all is 46.995496 

The PSNR of QN_wang is 41.989683 
The SNR of QN_wang is 44.697569 
